Extremal Least Common Multiples in Rows of Pascal's Triangle

For $r \ge 0$, let $\mathcal P_r=\{\binom{r}{0},\binom{r}{1},\ldots,\binom{r}{\lfloor r/2\rfloor}\}$ be the set of distinct entries in row $r$ of Pascal's triangle. We study the least possible least common multiple of $n$ entries chosen from one row, with the row itself also free: $a(n)=\min_{r\ge0,\ S\subseteq\mathcal P_r,\ |S|=n}\operatorname{lcm}(S)$. Whereas the least common multiple of an entire row is given by a classical identity of Farhi, allowing both the row and the selected coefficients to vary creates a different optimization problem. We first recast the fixed-row problem exactly as a weighted prime-power exclusion problem, which explains how omitting a few coefficients can remove expensive prime-power contributions. Our main asymptotic result is $\log a(n)=2n+O\!\left(n\exp\!\left(-c(\log n)^{3/5}(\log\log n)^{-1/5}\right)\right)$ for some absolute $c>0$, so $a(n)^{1/n}\to e^2$. A two-band refinement further shows that every optimal row satisfies $r_n=2n+O\!\left(n\exp\!\left(-c(\log n)^{3/5}(\log\log n)^{-1/5}\right)\right)$, and that the minimum prefix defect of an optimal support is $o(n)$.

==> Pascal_LCM_reproducibility/SHA256SUMS.txt <==
8192120305642853d80931314b5c440e686a47c610e6fe3aa85aab55299163a4  README.md
254ed0570c05f4a0f7ddcbbea3fca9bea7490369df690ea61d01a7ce289c2514  certify_pascal_lcm.py
b260aed59fec303235c88d2a48afe185e4faa36b15cf193d8a095ea63bd617b8  verify_exclusion_sets.py
20d4283a3f2ef3c21026bbea3817ad900dd261402c01a2672b438732180665eb  run_all.sh
bd77af1ff353eca164839258201455d887f8de4bd4704ad56dcd2457cbc5ede4  primary/summary.csv
0312458d6d5dcadd57132dd43cbfd1b9a038f74bd9915715f922626def4af26f  primary/row_minima.csv
eb8db94cc3fcaa47491787623b111e0a64283ee61ce6ebe647b76a49ac60736c  primary/restricted_defect_row_minima.csv
fdd94be28eddcda633ed846194c3ce642ccca7b00943bdd4c49928740942fa36  primary/certificates.json
da89b3abef678252ae5e89f2d5a3bd07f8b1c89e1a192b24ef3196ebde105d69  independent_exclusion_verification.csv
2addd2819ff73862b895de9f49ab7d48d3579db5517f0f75c2d54b7c98c6ab7f  run_primary.log
2e498888f074a45ae8bd1a6ea9a63a73b5bf7edb9e5be629afe3c3e85d4e104b  run_independent.log


==> Pascal_LCM_reproducibility/independent_exclusion_verification.csv <==
kind,n,defect_bound,r,primary_value,exclusion_dp_value,one_exclusion_dp_support,match
unrestricted,1,,0,1,1,0,1
unrestricted,2,,2,2,2,0 1,1
unrestricted,3,,4,12,12,0 1 2,1
unrestricted,3,,5,10,10,0 1 2,1
unrestricted,4,,6,60,60,0 1 2 3,1
unrestricted,4,,7,105,105,0 1 2 3,1
unrestricted,4,,8,56,56,0 1 2 3,1
unrestricted,5,,8,280,280,0 1 2 3 4,1
unrestricted,5,,9,252,252,0 1 2 3 4,1
unrestricted,5,,10,1260,1260,0 1 2 4 5,1
unrestricted,6,,10,2520,2520,0 1 2 3 4 5,1
unrestricted,6,,11,2310,2310,0 1 2 3 4 5,1
unrestricted,6,,12,3960,3960,0 1 2 3 4 5,1
unrestricted,6,,13,5148,5148,0 1 2 3 5 6,1
unrestricted,6,,14,4004,4004,0 1 2 3 4 5,1
unrestricted,7,,12,27720,27720,0 1 2 3 4 5 6,1
unrestricted,7,,13,25740,25740,0 1 2 3 4 5 6,1
unrestricted,7,,14,12012,12012,0 1 2 3 4 5 6,1
unrestricted,7,,15,15015,15015,0 1 2 3 4 5 6,1
unrestricted,7,,16,240240,240240,0 1 2 3 4 5 6 7,1
unrestricted,8,,14,24024,24024,0 1 2 3 4 5 6 7,1
unrestricted,8,,15,45045,45045,0 1 2 3 4 5 6 7,1
unrestricted,8,,16,240240,240240,0 1 2 3 4 5 6 7,1
unrestricted,8,,17,680680,680680,0 1 2 3 4 5 6 7 8,1
unrestricted,9,,16,720720,720720,0 1 2 3 4 5 6 7 8,1
unrestricted,9,,17,680680,680680,0 1 2 3 4 5 6 7 8,1
unrestricted,9,,18,12252240,12252240,0 1 2 3 4 5 6 7 8 9,1
unrestricted,9,,19,1058148,1058148,0 1 2 3 4 5 6 7 8,1
unrestricted,9,,20,1007760,1007760,0 1 2 3 4 5 6 7 8 9,1
unrestricted,9,,21,813960,813960,0 1 2 3 4 5 6 7 8,1
unrestricted,9,,22,4476780,4476780,0 1 2 3 4 5 6 8 9,1
unrestricted,9,,23,3432198,3432198,0 1 2 3 5 6 7 8 10,1
unrestricted,10,,18,12252240,12252240,0 1 2 3 4 5 6 7 8 9,1
unrestricted,10,,19,11639628,11639628,0 1 2 3 4 5 6 7 8 9,1
unrestricted,10,,20,1007760,1007760,0 1 2 3 4 5 6 7 8 9,1
unrestricted,10,,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9 10,1
unrestricted,10,,22,17907120,17907120,0 1 2 3 4 5 6 7 8 9,1
unrestricted,10,,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9 10,1
unrestricted,11,,20,11085360,11085360,0 1 2 3 4 5 6 7 8 9 10,1
unrestricted,11,,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9 10,1
unrestricted,11,,22,116396280,116396280,0 1 2 3 4 5 6 8 9 10 11,1
unrestricted,11,,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9 10,1
unrestricted,11,,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10 11,1
unrestricted,11,,25,343219800,343219800,0 1 2 3 4 5 6 7 9 10 11 12,1
unrestricted,11,,26,212469400,212469400,0 1 2 3 4 5 7 8 9 10 12,1
unrestricted,11,,27,84362850,84362850,0 1 2 3 4 5 6 7 8 9 10,1
unrestricted,12,,22,232792560,232792560,0 1 2 3 4 5 6 7 8 9 10 11,1
unrestricted,12,,23,223092870,223092870,0 1 2 3 4 5 6 7 8 9 10 11,1
unrestricted,12,,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10 11,1
unrestricted,12,,25,343219800,343219800,0 1 2 3 4 5 6 7 9 10 11 12,1
unrestricted,12,,26,424938800,424938800,0 1 2 3 4 5 7 8 9 10 11 12,1
unrestricted,12,,27,1434168450,1434168450,0 1 2 3 4 5 6 7 8 9 10 11,1
unrestricted,12,,28,2362159800,2362159800,0 1 2 3 4 5 6 7 8 9 10 11,1
unrestricted,12,,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12,1
unrestricted,12,,30,3605401800,3605401800,0 1 2 3 4 5 6 7 8 9 10 11,1
unrestricted,13,,24,1070845776,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12,1
unrestricted,13,,25,1029659400,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12,1
unrestricted,13,,26,1487285800,1487285800,0 1 2 3 4 5 6 7 8 9 10 12 13,1
unrestricted,13,,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,13,,28,40156716600,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14,1
unrestricted,13,,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12,1
unrestricted,13,,30,34251317100,34251317100,0 1 2 3 4 5 6 8 9 10 11 12 13,1
unrestricted,13,,31,13970931975,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12,1
unrestricted,13,,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,13,,33,31933558800,31933558800,0 1 2 3 4 5 7 8 9 10 11 12 14,1
unrestricted,13,,34,24127577760,24127577760,0 1 2 3 4 5 6 7 9 10 12 13 15,1
unrestricted,13,,35,9178969800,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12,1
unrestricted,14,,26,2974571600,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,14,,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,14,,28,40156716600,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14,1
unrestricted,14,,29,38818159380,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,14,,30,68502634200,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,14,,31,24131609775,24131609775,0 1 2 3 4 5 6 7 8 9 11 12 13 14,1
unrestricted,14,,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,14,,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
unrestricted,14,,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15,1
unrestricted,14,,35,16239715800,16239715800,0 1 2 3 4 5 6 7 8 9 13 14 15 16,1
unrestricted,14,,36,330442912800,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
unrestricted,15,,28,80313433200,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
unrestricted,15,,29,77636318760,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
unrestricted,15,,30,1164544781400,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
unrestricted,15,,31,265447707525,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
unrestricted,15,,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
unrestricted,15,,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
unrestricted,15,,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15,1
unrestricted,15,,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,15,,36,584629768800,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17,1
unrestricted,15,,37,2163130144560,2163130144560,0 1 2 3 4 5 6 7 8 9 10 11 15 16 17,1
unrestricted,15,,38,1191289065120,1191289065120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15,1
unrestricted,15,,39,1161506838492,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
unrestricted,15,,40,15486757846560,15486757846560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15,1
unrestricted,15,,41,4123097868240,4123097868240,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16,1
unrestricted,15,,42,57723370155360,57723370155360,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15,1
unrestricted,16,,30,2329089562800,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
unrestricted,16,,31,4512611027925,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
unrestricted,16,,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
unrestricted,16,,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,16,,34,217148199840,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
unrestricted,16,,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,16,,36,584629768800,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17,1
unrestricted,16,,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18,1
unrestricted,16,,38,5956445325600,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
unrestricted,16,,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,16,,40,33185909671200,33185909671200,0 1 2 3 4 5 7 8 9 10 11 12 14 15 16 17,1
unrestricted,16,,41,20615489341200,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17 18,1
unrestricted,16,,42,173170110466080,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17,1
unrestricted,16,,43,206842076390040,206842076390040,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18,1
unrestricted,17,,32,4375865239200,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,17,,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,17,,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,17,,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,17,,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,17,,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18,1
unrestricted,17,,38,27399648497760,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18,1
unrestricted,17,,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
unrestricted,17,,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,17,,41,20615489341200,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17 18,1
unrestricted,17,,42,173170110466080,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17,1
unrestricted,18,,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,18,,35,4011209802600,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,18,,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,18,,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18,1
unrestricted,18,,38,27399648497760,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18,1
unrestricted,18,,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,18,,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,18,,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
unrestricted,18,,42,865850552330400,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19,1
unrestricted,18,,43,620526229170120,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 20,1
unrestricted,18,,44,606736757410784,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,18,,45,6022754577239400,6022754577239400,0 1 2 3 4 5 6 7 8 9 10 11 17 18 19 20 21 22,1
unrestricted,18,,46,21654225652419360,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
unrestricted,18,,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
unrestricted,19,,36,144403552893600,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
unrestricted,19,,37,140603459396400,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
unrestricted,19,,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,19,,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,19,,40,1780977152354400,1780977152354400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 18 19 20,1
unrestricted,19,,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
unrestricted,19,,42,865850552330400,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19,1
unrestricted,19,,43,620526229170120,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 20,1
unrestricted,19,,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,19,,45,10238682781306980,10238682781306980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20,1
unrestricted,19,,46,138523355276506200,138523355276506200,0 1 2 3 4 5 6 7 8 9 10 11 12 17 18 19 20 21 22,1
unrestricted,19,,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
unrestricted,19,,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,19,,49,22981420127890224,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
unrestricted,19,,50,1733138772842400,1733138772842400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19,1
unrestricted,19,,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,19,,52,191511834399085200,191511834399085200,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20,1
unrestricted,19,,53,89036203711855400,89036203711855400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 19 20 21,1
unrestricted,19,,54,24976389612676320,24976389612676320,0 1 2 3 4 5 7 8 9 10 11 12 14 15 16 19 21 22 23,1
unrestricted,20,,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,20,,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,20,,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,20,,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,20,,42,9524356075634400,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,20,,43,1861578687510360,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20,1
unrestricted,20,,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,20,,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,20,,46,156993135980040360,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 21,1
unrestricted,20,,47,108509961633263190,108509961633263190,0 1 2 3 4 5 6 7 8 9 10 11 12 13 17 18 19 20 21 22,1
unrestricted,20,,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,20,,49,41907295527329232,41907295527329232,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20,1
unrestricted,20,,50,22530804046951200,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,20,,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
unrestricted,20,,52,383023668798170400,383023668798170400,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20 21,1
unrestricted,20,,53,153789806411386600,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,21,,43,9307893437551800,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,21,,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,46,470979407940121080,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21,1
unrestricted,21,,47,542549808166315950,542549808166315950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 17 18 19 20 21 22 23,1
unrestricted,21,,48,744068308342376160,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23,1
unrestricted,21,,49,280456516221357168,280456516221357168,0 1 2 3 4 5 6 7 8 9 10 13 14 15 17 18 19 20 21 22 23,1
unrestricted,21,,50,53727301958114400,53727301958114400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21,1
unrestricted,21,,51,22097519353740600,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,53,307579612822773200,307579612822773200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22,1
unrestricted,21,,54,87417363644367120,87417363644367120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22,1
unrestricted,21,,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23,1
unrestricted,21,,56,801325833406698600,801325833406698600,0 1 2 3 4 5 6 7 8 10 12 14 16 17 18 19 20 21 22 23 24,1
unrestricted,21,,57,1234474932545454600,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
unrestricted,21,,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,21,,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,21,,60,2112186609585272820600,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23,1
unrestricted,22,,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,43,214081549063691400,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,22,,46,1883917631760484320,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,22,,48,744068308342376160,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23,1
unrestricted,22,,49,1215311570292547728,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 24,1
unrestricted,22,,50,698454925455487200,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,22,,52,1149071006394511200,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,54,174834727288734240,174834727288734240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23,1
unrestricted,22,,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23,1
unrestricted,22,,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,22,,57,22837786252090910100,22837786252090910100,0 1 2 3 4 5 6 7 8 9 12 13 16 17 18 19 20 21 22 23 24 25,1
unrestricted,22,,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
unrestricted,22,,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,22,,60,2112186609585272820600,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23,1
unrestricted,23,,44,209324181306720480,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,46,4709794079401210800,4709794079401210800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23,1
unrestricted,23,,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,48,3720341541711880800,3720341541711880800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24,1
unrestricted,23,,49,1215311570292547728,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 24,1
unrestricted,23,,50,1558091756785317600,1558091756785317600,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,23,,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,23,,53,3383375741050505200,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23,1
unrestricted,23,,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,23,,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,23,,58,529836641048509114320,529836641048509114320,0 1 2 3 4 5 6 7 8 10 11 12 13 15 16 17 18 20 21 22 23 25 26,1
unrestricted,23,,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,23,,61,18406197597814520293800,18406197597814520293800,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24,1
unrestricted,23,,62,31699562529569451617100,31699562529569451617100,0 1 2 3 4 5 6 8 9 10 11 12 13 14 16 17 18 19 20 21 22 24 25,1
unrestricted,23,,63,12177270971724850316325,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
unrestricted,23,,64,1943031865600851762240,1943031865600851762240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 23 24 25 26 27,1
unrestricted,24,,46,9419588158802421600,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,24,,47,9223346738827371150,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,24,,48,12649161241820394720,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,24,,49,3645934710877643184,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24,1
unrestricted,24,,50,4674275270355952800,4674275270355952800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,24,,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,24,,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,24,,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,24,,54,3321859818485950560,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,24,,55,171712678587149700,171712678587149700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24,1
unrestricted,24,,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,24,,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,24,,58,1059673282097018228640,1059673282097018228640,0 1 2 3 4 5 6 7 8 10 11 12 13 15 16 17 18 20 21 22 23 25 26 27,1
unrestricted,24,,59,1302515075910918239370,1302515075910918239370,0 1 2 3 4 5 6 7 8 9 10 11 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,24,,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,24,,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,24,,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25,1
unrestricted,24,,63,38405239218516835613025,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26,1
unrestricted,24,,64,11989928341390621849920,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
unrestricted,25,,48,63245806209101973600,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,49,61980890084919934128,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,25,,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,25,,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,54,51488827186532233680,51488827186532233680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25,1
unrestricted,25,,55,3262540893155844300,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,25,,58,1324591602621272785800,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,25,,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,25,,60,78150904554655094362200,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,25,,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25,1
unrestricted,25,,63,38405239218516835613025,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26,1
unrestricted,25,,64,28916885999824440932160,28916885999824440932160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,25,,65,11808262760460460912800,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,66,45843843658258260014400,45843843658258260014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25,1
unrestricted,25,,67,17857776308740136168400,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
unrestricted,25,,68,2514138279491364926400,2514138279491364926400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25,1
unrestricted,26,,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,26,,51,59597009697038398200,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,26,,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,26,,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,26,,54,102977654373064467360,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,26,,55,5323093036201640700,5323093036201640700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26,1
unrestricted,26,,56,3205303333626794400,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,26,,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,26,,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,26,,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,26,,60,78150904554655094362200,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,26,,61,681029311119137250870600,681029311119137250870600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24 25 26 28 29,1
unrestricted,26,,62,126798250118277806468400,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,26,,63,284198770217024583536385,284198770217024583536385,0 1 2 3 4 5 6 7 8 9 10 11 13 15 16 17 18 20 21 22 23 26 27 28 29 30 31,1
unrestricted,26,,64,44689732908819590531520,44689732908819590531520,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27,1
unrestricted,26,,65,21049511877342560757600,21049511877342560757600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28,1
unrestricted,26,,66,81721634347329941764800,81721634347329941764800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 23 24 25 26 27 28 29,1
unrestricted,26,,67,33386277446775037184400,33386277446775037184400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26,1
unrestricted,26,,68,17598967956439554484800,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
unrestricted,27,,52,3099044504245996706400,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,27,,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,27,,54,1493175988409434776720,1493175988409434776720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27,1
unrestricted,27,,55,101138767687831173300,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,27,,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,27,,57,91351145008363640400,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,27,,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,27,,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,27,,60,78150904554655094362200,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,27,,61,681029311119137250870600,681029311119137250870600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24 25 26 28 29,1
unrestricted,27,,62,360887327259713756871600,360887327259713756871600,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17 18 19 20 21 22 23 26 27 28 29 30,1
unrestricted,27,,63,284198770217024583536385,284198770217024583536385,0 1 2 3 4 5 6 7 8 9 10 11 13 15 16 17 18 20 21 22 23 26 27 28 29 30 31,1
unrestricted,27,,64,71892179027231515202880,71892179027231515202880,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31,1
unrestricted,27,,65,28478751363463464554400,28478751363463464554400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,27,,66,81721634347329941764800,81721634347329941764800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 23 24 25 26 27 28 29,1
unrestricted,27,,67,767884381275825855241200,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,27,,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,27,,69,17347554128490417992160,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
unrestricted,27,,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,27,,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,27,,72,4537754948347230390580800,4537754948347230390580800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,27,,73,33125611122934781851239840,33125611122934781851239840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 25 26 27 28 29 30,1
unrestricted,27,,74,3477014500847055116300352,3477014500847055116300352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,54,2986351976818869553440,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,55,2933024262947104025700,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,28,,58,5298366410485091143200,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,28,,61,1362058622238274501741200,1362058622238274501741200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30,1
unrestricted,28,,62,721774654519427513743200,721774654519427513743200,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17 18 19 20 21 22 23 26 27 28 29 30 31,1
unrestricted,28,,63,1420993851085122917681925,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31,1
unrestricted,28,,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,28,,66,1389267783904609010001600,1389267783904609010001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29,1
unrestricted,28,,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30,1
unrestricted,28,,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,28,,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
unrestricted,28,,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,28,,72,17243468803719475484207040,17243468803719475484207040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29,1
unrestricted,28,,73,33125611122934781851239840,33125611122934781851239840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 25 26 27 28 29 30,1
unrestricted,29,,56,2881567696930488165600,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,58,82124679362518912719600,82124679362518912719600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29,1
unrestricted,29,,59,5210060303643672957480,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,29,,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,29,,63,1420993851085122917681925,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31,1
unrestricted,29,,64,790813969299546667231680,790813969299546667231680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32,1
unrestricted,29,,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,66,1879597589988588660590400,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,29,,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30,1
unrestricted,29,,68,4432425786743276365243200,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30 31,1
unrestricted,29,,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,29,,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,29,,73,165628055614673909256199200,165628055614673909256199200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,29,,74,23345668791401655780873792,23345668791401655780873792,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 28 29 30 31,1
unrestricted,29,,75,39793753621707367808307600,39793753621707367808307600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 28 29 30 31,1
unrestricted,29,,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,29,,77,9074625757705226265069600,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
unrestricted,29,,78,353910404550503824337714400,353910404550503824337714400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,29,,79,232991016329081684355661980,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30,1
unrestricted,30,,58,164249358725037825439200,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,59,161511869412953861681880,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,60,312603618218620377448800,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,30,,63,1420993851085122917681925,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31,1
unrestricted,30,,64,1653520117626324849666240,1653520117626324849666240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31,1
unrestricted,30,,65,778831939461674748031200,778831939461674748031200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32,1
unrestricted,30,,66,3023700470851207845297600,3023700470851207845297600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 23 24 25 26 27 28 29 30 31 32,1
unrestricted,30,,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30,1
unrestricted,30,,68,4432425786743276365243200,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30 31,1
unrestricted,30,,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,30,,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,30,,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,73,629386611335760855173556960,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30,1
unrestricted,30,,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,30,,75,278556275351951574658153200,278556275351951574658153200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31,1
unrestricted,30,,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,30,,78,707820809101007648675428800,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,79,232991016329081684355661980,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30,1
unrestricted,30,,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,30,,81,20246115901699511881940282400,20246115901699511881940282400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 29 30 31 32 33 34,1
unrestricted,30,,82,129771600038386628720361163200,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
unrestricted,30,,83,7542747061054685002654045200,7542747061054685002654045200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,30,,84,4369591400886852001537515840,4369591400886852001537515840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31,1
unrestricted,30,,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32,1
unrestricted,30,,86,483965350613377092897564254400,483965350613377092897564254400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33,1
unrestricted,30,,87,169778167352273415653581008600,169778167352273415653581008600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 31 32 33 34,1
unrestricted,30,,88,4027433395973929373069295577920,4027433395973929373069295577920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18 23 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,31,,60,9690712164777231700912800,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,61,9534410355667921512188400,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,31,,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,31,,66,51402908004470533370059200,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,31,,67,31483259632308860064889200,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,31,,70,713620551665667494804155200,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33,1
unrestricted,31,,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,73,3146933056678804275867784800,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,75,437731289838781045891383600,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32,1
unrestricted,31,,76,232640405788443073340875200,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33,1
unrestricted,31,,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,79,698973048987245053066985940,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,31,,82,237168786277051424902729022400,237168786277051424902729022400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 29 30 31 32 33 35,1
unrestricted,31,,83,96495143436251315033953474800,96495143436251315033953474800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 29 30 31 32 34 35 36,1
unrestricted,31,,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32,1
unrestricted,31,,86,483965350613377092897564254400,483965350613377092897564254400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33,1
unrestricted,31,,87,228831442953064168924391794200,228831442953064168924391794200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,31,,88,14940478727000060577515128756800,14940478727000060577515128756800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 31 32 33 34 35,1
unrestricted,31,,89,642368409035268305023597323360,642368409035268305023597323360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36,1
unrestricted,31,,90,158827353882346558934405931600,158827353882346558934405931600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37,1
unrestricted,31,,91,124493460767463084955253996400,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
unrestricted,31,,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,31,,93,301405220805436942523246517600,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,31,,94,708302268892776814929629316360,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33,1
unrestricted,32,,62,9383070508752557678661600,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,32,,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,32,,66,51402908004470533370059200,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,32,,67,50646982886757731408734800,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,32,,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,32,,70,713620551665667494804155200,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33,1
unrestricted,32,,71,422225493068853267759125160,422225493068853267759125160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34,1
unrestricted,32,,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,73,27063624287437716772462949280,27063624287437716772462949280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32,1
unrestricted,32,,74,3104973949256420218856214336,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,75,437731289838781045891383600,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32,1
unrestricted,32,,76,232640405788443073340875200,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33,1
unrestricted,32,,77,995183958095006480402632800,995183958095006480402632800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34,1
unrestricted,32,,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,79,1630937114303571790489633860,1630937114303571790489633860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32,1
unrestricted,32,,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,32,,82,1660181503939359974319103156800,1660181503939359974319103156800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 29 30 31 32 33 34 35,1
unrestricted,32,,83,96495143436251315033953474800,96495143436251315033953474800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 29 30 31 32 34 35 36,1
unrestricted,32,,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32,1
unrestricted,32,,86,2661809428373574010936603399200,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33,1
unrestricted,32,,87,2738595655986671182933850182200,2738595655986671182933850182200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 31 32 33 34 35 36 37 38 39 40,1
unrestricted,32,,88,14940478727000060577515128756800,14940478727000060577515128756800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 31 32 33 34 35,1
unrestricted,32,,89,642368409035268305023597323360,642368409035268305023597323360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36,1
unrestricted,32,,90,158827353882346558934405931600,158827353882346558934405931600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37,1
unrestricted,32,,91,244971003445653167170015928400,244971003445653167170015928400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32,1
unrestricted,32,,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
unrestricted,32,,93,301405220805436942523246517600,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,32,,94,708302268892776814929629316360,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33,1
unrestricted,33,,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,33,,67,50646982886757731408734800,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,33,,68,229599655753301715719597760,229599655753301715719597760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20 21 22 23 25 26 27 28 29 30 31 32 33 34,1
unrestricted,33,,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,33,,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,33,,72,30400235500957435278657011520,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,33,,73,58400452409734020403735837920,58400452409734020403735837920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,33,,74,7027046306211898390043011392,7027046306211898390043011392,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,33,,75,3064119028871467321239685200,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,33,,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,33,,78,58218261548557879103554018800,58218261548557879103554018800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35,1
unrestricted,33,,79,4892811342910715371468901580,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,33,,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35,1
unrestricted,33,,83,399765594235898305140664395600,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34,1
unrestricted,33,,84,231588344247003156081488339520,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35,1
unrestricted,33,,85,5385521401593045091894988272800,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,33,,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,33,,88,20137166979869646865346477889600,20137166979869646865346477889600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,33,,89,1531801590776409035056270540320,1531801590776409035056270540320,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 23 24 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,33,,90,158827353882346558934405931600,158827353882346558934405931600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37,1
unrestricted,33,,91,3613322300823384215757734943900,3613322300823384215757734943900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36 37 38,1
unrestricted,33,,92,4665623181414054004908233190720,4665623181414054004908233190720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 20 21 22 25 26 27 28 29 30 31 32 33 34 35 38 39,1
unrestricted,33,,93,5726699195303301907941683834400,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
unrestricted,33,,94,1416604537785553629859258632720,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33,1
unrestricted,34,,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,67,1164880606395427822400900400,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,72,30400235500957435278657011520,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,34,,73,292002262048670102018679189600,292002262048670102018679189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,34,,74,133513879818026069410817216448,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,78,77624348731410505471405358400,77624348731410505471405358400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35,1
unrestricted,34,,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36,1
unrestricted,34,,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35,1
unrestricted,34,,83,1640417438416272355577209071600,1640417438416272355577209071600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 29 30 31 32 33 34 35 36,1
unrestricted,34,,84,231588344247003156081488339520,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35,1
unrestricted,34,,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36,1
unrestricted,34,,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,88,240996417726827064098178816033600,240996417726827064098178816033600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,34,,89,2618886590682247705096204472160,2618886590682247705096204472160,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 23 24 26 27 31 32 33 34 35 36 37 39 40 42,1
unrestricted,34,,90,635309415529386235737623726400,635309415529386235737623726400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37,1
unrestricted,34,,91,3613322300823384215757734943900,3613322300823384215757734943900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36 37 38,1
unrestricted,34,,92,7512444105666697126547155137600,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,93,18385718469131653493918037573600,18385718469131653493918037573600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,94,5666418151142214519437034530880,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,96,269154862179255189673259140216800,269154862179255189673259140216800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34,1
unrestricted,34,,97,339065215992048745432547228584800,339065215992048745432547228584800,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36,1
unrestricted,34,,98,369204346302453078359884760014560,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37,1
unrestricted,34,,99,215007236964369733868403477890832,215007236964369733868403477890832,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 34 35 36 37 38,1
unrestricted,34,,100,2727703752533048862509596361301600,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
unrestricted,34,,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,34,,102,21192159923525995008728402499343200,21192159923525995008728402499343200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35,1
unrestricted,34,,103,90949686338465728579126060726347900,90949686338465728579126060726347900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36,1
unrestricted,35,,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,35,,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,35,,73,1109608595784946387670980920480,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,35,,74,288108898554687833991763467072,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,35,,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,35,,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,35,,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36,1
unrestricted,35,,80,97338469044149681464143227200,97338469044149681464143227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 35 36 37,1
unrestricted,35,,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35,1
unrestricted,35,,83,2798359159651288135984650769200,2798359159651288135984650769200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36,1
unrestricted,35,,84,1621118409729022092570418376640,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37,1
unrestricted,35,,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36,1
unrestricted,35,,86,25650163582508985923570905483200,25650163582508985923570905483200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36 37,1
unrestricted,35,,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,88,240996417726827064098178816033600,240996417726827064098178816033600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,35,,89,18332206134775733935673431305120,18332206134775733935673431305120,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 23 24 26 27 31 32 33 34 35 36 37 39 40 41 42,1
unrestricted,35,,90,635309415529386235737623726400,635309415529386235737623726400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37,1
unrestricted,35,,91,3613322300823384215757734943900,3613322300823384215757734943900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36 37 38,1
unrestricted,35,,92,23328115907070270024541165953600,23328115907070270024541165953600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 38 39,1
unrestricted,35,,93,54237869483938377807058210842120,54237869483938377807058210842120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 32 33 34 35 36 38 39 40,1
unrestricted,35,,94,86412876804918771421414776595920,86412876804918771421414776595920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35,1
unrestricted,35,,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,35,,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,35,,97,745943475182507239951603902886560,745943475182507239951603902886560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,35,,98,369204346302453078359884760014560,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37,1
unrestricted,35,,99,215007236964369733868403477890832,215007236964369733868403477890832,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 34 35 36 37 38,1
unrestricted,35,,100,7166907898812324462280115929694400,7166907898812324462280115929694400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 21 22 24 25 27 28 29 30 31 32 34 35 36 37 38 39,1
unrestricted,35,,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
unrestricted,36,,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,71,78111716217737854535438154600,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,73,1109608595784946387670980920480,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,74,288108898554687833991763467072,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,75,771720263985770983906509286800,771720263985770983906509286800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32 33 35 36 37,1
unrestricted,36,,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,36,,81,3942207996288062099297800701600,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37 38,1
unrestricted,36,,82,48145263614241439255253991547200,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,83,4535271741503811806595813315600,4535271741503811806595813315600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 29 30 31 32 34 35 36 37 38 39 40,1
unrestricted,36,,84,1621118409729022092570418376640,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37,1
unrestricted,36,,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36,1
unrestricted,36,,86,141075899703799422579639980157600,141075899703799422579639980157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37,1
unrestricted,36,,87,62987700087693437207478554190600,62987700087693437207478554190600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 31 32 33 34 35 36 37 38 39 40,1
unrestricted,36,,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,89,34045525678869220166250658138080,34045525678869220166250658138080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40 42,1
unrestricted,36,,90,8417849755764367623523514374800,8417849755764367623523514374800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37 38 39 40 41,1
unrestricted,36,,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38,1
unrestricted,36,,92,23328115907070270024541165953600,23328115907070270024541165953600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 38 39,1
unrestricted,36,,93,216951477935753511228232843368480,216951477935753511228232843368480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40,1
unrestricted,36,,94,345651507219675085685659106383680,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,98,369204346302453078359884760014560,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37,1
unrestricted,36,,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,100,10750361848218486693420173894541600,10750361848218486693420173894541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 38,1
unrestricted,36,,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 40,1
unrestricted,36,,102,275498079005837935113469232491461600,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,36,,105,4729383689600217886114555157770090800,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,36,,106,21182310046378440673020120284097026400,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,36,,108,31048043492636892493330861238333997600,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,109,831507798697155106086747880830075120,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
unrestricted,36,,110,15244309642781176944923711148551377200,15244309642781176944923711148551377200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37,1
unrestricted,37,,72,5624043567677125526551547131200,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,73,5548042978924731938354904602400,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,76,1777295153421775599299839569600,1777295153421775599299839569600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,37,,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,79,229962133116803622459038374260,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,81,3942207996288062099297800701600,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37 38,1
unrestricted,37,,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39,1
unrestricted,37,,83,47572105714071898311739063076400,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,85,68897532413483438934242781007200,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38,1
unrestricted,37,,86,179551145077562901464996338382400,179551145077562901464996338382400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36 37 38 39,1
unrestricted,37,,87,84896465335586806670949355648200,84896465335586806670949355648200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,37,,88,1067269849933091283863363328148800,1067269849933091283863363328148800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,37,,89,34045525678869220166250658138080,34045525678869220166250658138080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40 42,1
unrestricted,37,,90,8417849755764367623523514374800,8417849755764367623523514374800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37 38 39 40 41,1
unrestricted,37,,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38,1
unrestricted,37,,92,110808550558583782616570538279600,110808550558583782616570538279600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 32 33 34 35 36 37 38 39,1
unrestricted,37,,93,216951477935753511228232843368480,216951477935753511228232843368480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40,1
unrestricted,37,,94,2549179865745103756931735909579640,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 40 41,1
unrestricted,37,,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,98,738408692604906156719769520029120,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,37,,100,21500723696436973386840347789083200,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39,1
unrestricted,37,,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 40,1
unrestricted,37,,102,1419874714876241665584802967455994400,1419874714876241665584802967455994400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 40 41,1
unrestricted,37,,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,37,,105,4729383689600217886114555157770090800,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,37,,106,167104890365874365309380948907876541600,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38 39,1
unrestricted,37,,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,37,,108,395385772536454579343817822600209114400,395385772536454579343817822600209114400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 37 38 39 40 41,1
unrestricted,37,,109,30765788551794738925209671590712779440,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
unrestricted,38,,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,79,3296123908007518588579550031060,3296123908007518588579550031060,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39,1
unrestricted,38,,83,77099619605564800712128826365200,77099619605564800712128826365200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,38,,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,85,68897532413483438934242781007200,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,88,5542917607717022474258112768772800,5542917607717022474258112768772800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,38,,89,238318679752084541163754606966560,238318679752084541163754606966560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,38,,90,33671399023057470494094057499200,33671399023057470494094057499200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,38,,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38,1
unrestricted,38,,92,221617101117167565233141076559200,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38 39,1
unrestricted,38,,93,1084757389678767556141164216842400,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40,1
unrestricted,38,,94,2549179865745103756931735909579640,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 40 41,1
unrestricted,38,,95,4036201454096414281808581856834430,4036201454096414281808581856834430,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,38,,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,98,3692043463024530783598847600145600,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,100,21500723696436973386840347789083200,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39,1
unrestricted,38,,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 40,1
unrestricted,38,,102,1419874714876241665584802967455994400,1419874714876241665584802967455994400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 40 41,1
unrestricted,38,,103,6093628984677203814801446068665309300,6093628984677203814801446068665309300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,38,,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,106,167104890365874365309380948907876541600,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38 39,1
unrestricted,38,,107,40270773128712966414648111561132409800,40270773128712966414648111561132409800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 37 38 39 40,1
unrestricted,38,,108,2266507174962493152013152870398381824800,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,109,60700069304892322744332595300595483760,60700069304892322744332595300595483760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38,1
unrestricted,38,,110,30488619285562353889847422297102754400,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
unrestricted,38,,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,38,,112,147140727856409620946654951086017640800,147140727856409620946654951086017640800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,79,9888371724022555765738650093180,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39,1
unrestricted,39,,83,131522880503610542391278586152400,131522880503610542391278586152400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40,1
unrestricted,39,,84,76192565257264038350809663702080,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,39,,85,1998028439991019729093040649208800,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,88,7470888949531638987043543297041600,7470888949531638987043543297041600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,39,,89,783047090613992063823765137175840,783047090613992063823765137175840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40 42,1
unrestricted,39,,90,33671399023057470494094057499200,33671399023057470494094057499200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,39,,91,191506081943639363435159952026700,191506081943639363435159952026700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,39,,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,93,1084757389678767556141164216842400,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40,1
unrestricted,39,,94,2549179865745103756931735909579640,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 40 41,1
unrestricted,39,,95,4036201454096414281808581856834430,4036201454096414281808581856834430,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,39,,96,387475339593255771053623858256105280,387475339593255771053623858256105280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,39,,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,98,45042930248899275559905940721776320,45042930248899275559905940721776320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 40,1
unrestricted,39,,102,2839749429752483331169605934911988800,2839749429752483331169605934911988800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 39 40 41,1
unrestricted,39,,103,12187257969354407629602892137330618600,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,39,,104,6035594422918373302279527534678020640,6035594422918373302279527534678020640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34 35 36 37 38 39 40 42,1
unrestricted,39,,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,106,302595342013880607452122258833181845600,302595342013880607452122258833181845600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 37 38 39 40 41 42 45,1
unrestricted,39,,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,39,,108,4349243497901000372781996048602300258400,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40 41,1
unrestricted,39,,109,2245902564281015941540306026122032899120,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
unrestricted,39,,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,39,,113,115674153568907623968649793669860813200,115674153568907623968649793669860813200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,39,,114,38222763787986867050510366603954007840,38222763787986867050510366603954007840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 36 37 38 39 40 41,1
unrestricted,39,,115,84531112223432494438628695374129055800,84531112223432494438628695374129055800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 36 37 39 40 41 42,1
unrestricted,40,,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,79,405423240684924786395284653820380,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,82,2262827389869347644996937602718400,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,84,76192565257264038350809663702080,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,40,,85,3238184023433721629909410707338400,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,40,,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,89,1055411296044945825153770402280480,1055411296044945825153770402280480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 42,1
unrestricted,40,,90,235699793161402293458658402494400,235699793161402293458658402494400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,40,,91,766024327774557453740639808106800,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,40,,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,93,11498428330594936095096340698529440,11498428330594936095096340698529440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40 41 42 43,1
unrestricted,40,,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41,1
unrestricted,40,,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,40,,96,387475339593255771053623858256105280,387475339593255771053623858256105280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,40,,97,894883522393947852195274148829576480,894883522393947852195274148829576480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,40,,98,225214651244496377799529703608881600,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41,1
unrestricted,40,,103,12187257969354407629602892137330618600,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,40,,104,12071188845836746604559055069356041280,12071188845836746604559055069356041280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,40,,105,51384114681602367303190572254691256800,51384114681602367303190572254691256800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 37 38 39 40 41 42 43 44,1
unrestricted,40,,106,605190684027761214904244517666363691200,605190684027761214904244517666363691200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 37 38 39 40 41 42 43 45,1
unrestricted,40,,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,108,4349243497901000372781996048602300258400,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40 41,1
unrestricted,40,,109,4309704920647354914847614266342279346960,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41 42,1
unrestricted,40,,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
unrestricted,40,,113,145850019717318308482210609409824503600,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,40,,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,40,,115,253593336670297483315886086122387167400,253593336670297483315886086122387167400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 39 40 41 42,1
unrestricted,40,,116,192266843488591555978057424772528832800,192266843488591555978057424772528832800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 34 35 36 37 38 39 40 41 42 43,1
unrestricted,40,,117,4663643313400104937077514852104388395600,4663643313400104937077514852104388395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 41 42 43 44,1
unrestricted,40,,118,1541484344485188746709094544953271234400,1541484344485188746709094544953271234400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 42 43 45,1
unrestricted,41,,80,1201254046473851218948991566875200,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,82,97301577764381948734868316916891200,97301577764381948734868316916891200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,41,,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,41,,85,3238184023433721629909410707338400,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,41,,86,46413971002550010028701553471850400,46413971002550010028701553471850400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,41,,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,88,171830445839227696702001495831956800,171830445839227696702001495831956800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,41,,89,7387879072314620776076392815963360,7387879072314620776076392815963360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,41,,90,235699793161402293458658402494400,235699793161402293458658402494400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,41,,91,766024327774557453740639808106800,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,41,,92,5872853179604940478678238528818800,5872853179604940478678238528818800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,41,,93,14373035413243670118870425873161800,14373035413243670118870425873161800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 32 33 34 35 36 38 39 40 41 42 43 44,1
unrestricted,41,,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41,1
unrestricted,41,,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,41,,96,387475339593255771053623858256105280,387475339593255771053623858256105280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,41,,97,1220295712355383434811737475676695200,1220295712355383434811737475676695200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36 37 38 39 40 41 42 44,1
unrestricted,41,,98,1328766442342528629017225251292401440,1328766442342528629017225251292401440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37 38 40 41 42 44 45,1
unrestricted,41,,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,100,22296250473205141402153440657279278400,22296250473205141402153440657279278400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,41,,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41,1
unrestricted,41,,103,12187257969354407629602892137330618600,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
unrestricted,41,,104,12071188845836746604559055069356041280,12071188845836746604559055069356041280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,41,,105,316868707203214598369675195570596083600,316868707203214598369675195570596083600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 44,1
unrestricted,41,,106,1815572052083283644712733552999091073600,1815572052083283644712733552999091073600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 37 38 39 40 41 42 43 44 45,1
unrestricted,41,,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,108,52981693519884913632071588228428021329600,52981693519884913632071588228428021329600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 37 38 39 40 41 42 44 45 46 47,1
unrestricted,41,,109,4309704920647354914847614266342279346960,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41 42,1
unrestricted,41,,110,39505628439267420052769797441470894013800,39505628439267420052769797441470894013800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,41,,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,112,31833936528193710532540453836684350167200,31833936528193710532540453836684350167200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 29 30 31 32 33 34 35 36 38 39 40 41 42 43 44 45,1
unrestricted,41,,113,3354550453498321095090844016425963582800,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41,1
unrestricted,41,,115,1098904458904622427702173039863677725400,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41 42,1
unrestricted,41,,116,3268536339306056451626976221132990157600,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43,1
unrestricted,41,,117,11247610344082606024716359349192936718800,11247610344082606024716359349192936718800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40 41 42 43 44,1
unrestricted,41,,118,4624453033455566240127283634859813703200,4624453033455566240127283634859813703200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 41 42 43 44 45,1
unrestricted,41,,119,2380032315425074650377744393932598212860,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
unrestricted,41,,120,1613812055663379421041486077854304488800,1613812055663379421041486077854304488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 31 32 33 34 35 36 37 38 41 42 43 44 45 46 47,1
unrestricted,41,,121,12770905107158937148368384552809063581200,12770905107158937148368384552809063581200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 42,1
defect_le,1,0,0,1,1,0,1
defect_le,1,1,0,1,1,0,1
defect_le,1,2,0,1,1,0,1
defect_le,2,0,2,2,2,0 1,1
defect_le,2,1,2,2,2,0 1,1
defect_le,2,2,2,2,2,0 1,1
defect_le,3,0,4,12,12,0 1 2,1
defect_le,3,0,5,10,10,0 1 2,1
defect_le,3,1,4,12,12,0 1 2,1
defect_le,3,1,5,10,10,0 1 2,1
defect_le,3,2,4,12,12,0 1 2,1
defect_le,3,2,5,10,10,0 1 2,1
defect_le,4,0,6,60,60,0 1 2 3,1
defect_le,4,0,7,105,105,0 1 2 3,1
defect_le,4,0,8,56,56,0 1 2 3,1
defect_le,4,1,6,60,60,0 1 2 3,1
defect_le,4,1,7,105,105,0 1 2 3,1
defect_le,4,1,8,56,56,0 1 2 3,1
defect_le,4,2,6,60,60,0 1 2 3,1
defect_le,4,2,7,105,105,0 1 2 3,1
defect_le,4,2,8,56,56,0 1 2 3,1
defect_le,5,0,8,280,280,0 1 2 3 4,1
defect_le,5,0,9,252,252,0 1 2 3 4,1
defect_le,5,0,10,2520,2520,0 1 2 3 4,1
defect_le,5,1,8,280,280,0 1 2 3 4,1
defect_le,5,1,9,252,252,0 1 2 3 4,1
defect_le,5,1,10,1260,1260,0 1 2 4 5,1
defect_le,5,2,8,280,280,0 1 2 3 4,1
defect_le,5,2,9,252,252,0 1 2 3 4,1
defect_le,5,2,10,1260,1260,0 1 2 4 5,1
defect_le,6,0,10,2520,2520,0 1 2 3 4 5,1
defect_le,6,0,11,2310,2310,0 1 2 3 4 5,1
defect_le,6,0,12,3960,3960,0 1 2 3 4 5,1
defect_le,6,0,13,12870,12870,0 1 2 3 4 5,1
defect_le,6,0,14,4004,4004,0 1 2 3 4 5,1
defect_le,6,1,10,2520,2520,0 1 2 3 4 5,1
defect_le,6,1,11,2310,2310,0 1 2 3 4 5,1
defect_le,6,1,12,3960,3960,0 1 2 3 4 5,1
defect_le,6,1,13,5148,5148,0 1 2 3 5 6,1
defect_le,6,1,14,4004,4004,0 1 2 3 4 5,1
defect_le,6,2,10,2520,2520,0 1 2 3 4 5,1
defect_le,6,2,11,2310,2310,0 1 2 3 4 5,1
defect_le,6,2,12,3960,3960,0 1 2 3 4 5,1
defect_le,6,2,13,5148,5148,0 1 2 3 5 6,1
defect_le,6,2,14,4004,4004,0 1 2 3 4 5,1
defect_le,7,0,12,27720,27720,0 1 2 3 4 5 6,1
defect_le,7,0,13,25740,25740,0 1 2 3 4 5 6,1
defect_le,7,0,14,12012,12012,0 1 2 3 4 5 6,1
defect_le,7,0,15,15015,15015,0 1 2 3 4 5 6,1
defect_le,7,0,16,240240,240240,0 1 2 3 4 5 6,1
defect_le,7,1,12,27720,27720,0 1 2 3 4 5 6,1
defect_le,7,1,13,25740,25740,0 1 2 3 4 5 6,1
defect_le,7,1,14,12012,12012,0 1 2 3 4 5 6,1
defect_le,7,1,15,15015,15015,0 1 2 3 4 5 6,1
defect_le,7,1,16,240240,240240,0 1 2 3 4 5 6 7,1
defect_le,7,2,12,27720,27720,0 1 2 3 4 5 6,1
defect_le,7,2,13,25740,25740,0 1 2 3 4 5 6,1
defect_le,7,2,14,12012,12012,0 1 2 3 4 5 6,1
defect_le,7,2,15,15015,15015,0 1 2 3 4 5 6,1
defect_le,7,2,16,240240,240240,0 1 2 3 4 5 6 7,1
defect_le,8,0,14,24024,24024,0 1 2 3 4 5 6 7,1
defect_le,8,0,15,45045,45045,0 1 2 3 4 5 6 7,1
defect_le,8,0,16,240240,240240,0 1 2 3 4 5 6 7,1
defect_le,8,0,17,680680,680680,0 1 2 3 4 5 6 7,1
defect_le,8,1,14,24024,24024,0 1 2 3 4 5 6 7,1
defect_le,8,1,15,45045,45045,0 1 2 3 4 5 6 7,1
defect_le,8,1,16,240240,240240,0 1 2 3 4 5 6 7,1
defect_le,8,1,17,680680,680680,0 1 2 3 4 5 6 7 8,1
defect_le,8,2,14,24024,24024,0 1 2 3 4 5 6 7,1
defect_le,8,2,15,45045,45045,0 1 2 3 4 5 6 7,1
defect_le,8,2,16,240240,240240,0 1 2 3 4 5 6 7,1
defect_le,8,2,17,680680,680680,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,16,720720,720720,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,17,680680,680680,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,18,12252240,12252240,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,19,1058148,1058148,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,20,1007760,1007760,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,21,813960,813960,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,22,17907120,17907120,0 1 2 3 4 5 6 7 8,1
defect_le,9,0,23,17160990,17160990,0 1 2 3 4 5 6 7 8,1
defect_le,9,1,16,720720,720720,0 1 2 3 4 5 6 7 8,1
defect_le,9,1,17,680680,680680,0 1 2 3 4 5 6 7 8,1
defect_le,9,1,18,12252240,12252240,0 1 2 3 4 5 6 7 8 9,1
defect_le,9,1,19,1058148,1058148,0 1 2 3 4 5 6 7 8,1
defect_le,9,1,20,1007760,1007760,0 1 2 3 4 5 6 7 8 9,1
defect_le,9,1,21,813960,813960,0 1 2 3 4 5 6 7 8,1
defect_le,9,1,22,4476780,4476780,0 1 2 3 4 5 6 8 9,1
defect_le,9,1,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9,1
defect_le,9,2,16,720720,720720,0 1 2 3 4 5 6 7 8,1
defect_le,9,2,17,680680,680680,0 1 2 3 4 5 6 7 8,1
defect_le,9,2,18,12252240,12252240,0 1 2 3 4 5 6 7 8 9,1
defect_le,9,2,19,1058148,1058148,0 1 2 3 4 5 6 7 8,1
defect_le,9,2,20,1007760,1007760,0 1 2 3 4 5 6 7 8 9,1
defect_le,9,2,21,813960,813960,0 1 2 3 4 5 6 7 8,1
defect_le,9,2,22,4476780,4476780,0 1 2 3 4 5 6 8 9,1
defect_le,9,2,23,3432198,3432198,0 1 2 3 5 6 7 8 10,1
defect_le,10,0,18,12252240,12252240,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,0,19,11639628,11639628,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,0,20,1007760,1007760,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,0,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,0,22,17907120,17907120,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,0,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,1,18,12252240,12252240,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,1,19,11639628,11639628,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,1,20,1007760,1007760,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,1,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,10,1,22,17907120,17907120,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,1,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,10,2,18,12252240,12252240,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,2,19,11639628,11639628,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,2,20,1007760,1007760,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,2,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,10,2,22,17907120,17907120,0 1 2 3 4 5 6 7 8 9,1
defect_le,10,2,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,20,11085360,11085360,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,22,232792560,232792560,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,25,1029659400,1029659400,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,26,1487285800,1487285800,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,0,27,84362850,84362850,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,1,20,11085360,11085360,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,1,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,1,22,116396280,116396280,0 1 2 3 4 5 6 8 9 10 11,1
defect_le,11,1,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,1,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,11,1,25,343219800,343219800,0 1 2 3 4 5 6 7 9 10 11,1
defect_le,11,1,26,424938800,424938800,0 1 2 3 4 5 7 8 9 10 11,1
defect_le,11,1,27,84362850,84362850,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,2,20,11085360,11085360,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,2,21,10581480,10581480,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,2,22,116396280,116396280,0 1 2 3 4 5 6 8 9 10 11,1
defect_le,11,2,23,17160990,17160990,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,11,2,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,11,2,25,343219800,343219800,0 1 2 3 4 5 6 7 9 10 11 12,1
defect_le,11,2,26,212469400,212469400,0 1 2 3 4 5 7 8 9 10 12,1
defect_le,11,2,27,84362850,84362850,0 1 2 3 4 5 6 7 8 9 10,1
defect_le,12,0,22,232792560,232792560,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,23,223092870,223092870,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,25,1029659400,1029659400,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,26,2974571600,2974571600,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,27,1434168450,1434168450,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,28,2362159800,2362159800,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,0,30,3605401800,3605401800,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,1,22,232792560,232792560,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,1,23,223092870,223092870,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,1,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,1,25,343219800,343219800,0 1 2 3 4 5 6 7 9 10 11 12,1
defect_le,12,1,26,424938800,424938800,0 1 2 3 4 5 7 8 9 10 11 12,1
defect_le,12,1,27,1434168450,1434168450,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,1,28,2362159800,2362159800,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,1,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,12,1,30,3605401800,3605401800,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,2,22,232792560,232792560,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,2,23,223092870,223092870,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,2,24,82372752,82372752,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,2,25,343219800,343219800,0 1 2 3 4 5 6 7 9 10 11 12,1
defect_le,12,2,26,424938800,424938800,0 1 2 3 4 5 7 8 9 10 11 12,1
defect_le,12,2,27,1434168450,1434168450,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,2,28,2362159800,2362159800,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,12,2,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,12,2,30,3605401800,3605401800,0 1 2 3 4 5 6 7 8 9 10 11,1
defect_le,13,0,24,1070845776,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,25,1029659400,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,26,2974571600,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,28,40156716600,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,30,68502634200,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,31,13970931975,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,34,217148199840,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,0,35,9178969800,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,1,24,1070845776,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,1,25,1029659400,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,1,26,1487285800,1487285800,0 1 2 3 4 5 6 7 8 9 10 12 13,1
defect_le,13,1,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,13,1,28,40156716600,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,1,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,1,30,34251317100,34251317100,0 1 2 3 4 5 6 8 9 10 11 12 13,1
defect_le,13,1,31,13970931975,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,1,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,13,1,33,44706982320,44706982320,0 1 2 3 4 5 6 7 8 10 11 12 13,1
defect_le,13,1,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13,1
defect_le,13,1,35,9178969800,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,2,24,1070845776,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,2,25,1029659400,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,2,26,1487285800,1487285800,0 1 2 3 4 5 6 7 8 9 10 12 13,1
defect_le,13,2,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,13,2,28,40156716600,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14,1
defect_le,13,2,29,2283421140,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,2,30,34251317100,34251317100,0 1 2 3 4 5 6 8 9 10 11 12 13,1
defect_le,13,2,31,13970931975,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,13,2,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,13,2,33,31933558800,31933558800,0 1 2 3 4 5 7 8 9 10 11 12 14,1
defect_le,13,2,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14,1
defect_le,13,2,35,9178969800,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12,1
defect_le,14,0,26,2974571600,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,28,80313433200,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,29,38818159380,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,30,68502634200,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,31,265447707525,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,34,217148199840,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,0,36,330442912800,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,1,26,2974571600,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,1,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,1,28,40156716600,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14,1
defect_le,14,1,29,38818159380,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,1,30,68502634200,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,1,31,24131609775,24131609775,0 1 2 3 4 5 6 7 8 9 11 12 13 14,1
defect_le,14,1,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,1,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,14,1,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14,1
defect_le,14,1,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,14,1,36,330442912800,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,2,26,2974571600,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,2,27,2868336900,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,2,28,40156716600,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14,1
defect_le,14,2,29,38818159380,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,2,30,68502634200,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,2,31,24131609775,24131609775,0 1 2 3 4 5 6 7 8 9 11 12 13 14,1
defect_le,14,2,32,13547570400,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,14,2,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,14,2,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15,1
defect_le,14,2,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,14,2,36,330442912800,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13,1
defect_le,15,0,28,80313433200,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,29,77636318760,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,30,1164544781400,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,31,265447707525,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,34,217148199840,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,37,6113193886800,6113193886800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,38,5956445325600,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,39,1161506838492,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,40,46460273539680,46460273539680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,41,15118025516880,15118025516880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,0,42,634957071708960,634957071708960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,28,80313433200,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,29,77636318760,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,30,1164544781400,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,31,265447707525,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,15,1,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15,1
defect_le,15,1,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,15,1,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,15,1,37,6113193886800,6113193886800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,38,1191289065120,1191289065120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15,1
defect_le,15,1,39,1161506838492,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,40,15486757846560,15486757846560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15,1
defect_le,15,1,41,15118025516880,15118025516880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,1,42,57723370155360,57723370155360,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15,1
defect_le,15,2,28,80313433200,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,2,29,77636318760,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,2,30,1164544781400,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,2,31,265447707525,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,2,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,15,2,33,223534911600,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,2,34,72382733280,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15,1
defect_le,15,2,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,15,2,36,584629768800,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16,1
defect_le,15,2,37,6113193886800,6113193886800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,2,38,1191289065120,1191289065120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15,1
defect_le,15,2,39,1161506838492,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14,1
defect_le,15,2,40,15486757846560,15486757846560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15,1
defect_le,15,2,41,4123097868240,4123097868240,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16,1
defect_le,15,2,42,57723370155360,57723370155360,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15,1
defect_le,16,0,30,2329089562800,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,31,4512611027925,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,34,217148199840,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,37,140603459396400,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,38,5956445325600,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,40,46460273539680,46460273539680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,41,45354076550640,45354076550640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,42,634957071708960,634957071708960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,0,43,620526229170120,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,1,30,2329089562800,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,1,31,4512611027925,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,1,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,1,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,1,34,217148199840,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,1,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,1,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,1,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16,1
defect_le,16,1,38,5956445325600,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,1,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,1,40,46460273539680,46460273539680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,1,41,45354076550640,45354076550640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,1,42,173170110466080,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16,1
defect_le,16,1,43,206842076390040,206842076390040,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16,1
defect_le,16,2,30,2329089562800,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,2,31,4512611027925,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,2,32,257403837600,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,2,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,2,34,217148199840,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,2,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,2,36,584629768800,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17,1
defect_le,16,2,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17,1
defect_le,16,2,38,5956445325600,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,1
defect_le,16,2,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,16,2,40,33185909671200,33185909671200,0 1 2 3 4 5 7 8 9 10 11 12 14 15 16 17,1
defect_le,16,2,41,20615489341200,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17,1
defect_le,16,2,42,173170110466080,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17,1
defect_le,16,2,43,206842076390040,206842076390040,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16,1
defect_le,17,0,32,4375865239200,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,37,140603459396400,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,41,45354076550640,45354076550640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,0,42,1904871215126880,1904871215126880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,1,32,4375865239200,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,1,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,1,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,17,1,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,1,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,17,1,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17,1
defect_le,17,1,38,27399648497760,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17,1
defect_le,17,1,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,1,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,17,1,41,45354076550640,45354076550640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,1,42,173170110466080,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17,1
defect_le,17,2,32,4375865239200,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,2,33,4247163320400,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,2,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,17,2,35,211116305400,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,2,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,17,2,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18,1
defect_le,17,2,38,27399648497760,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18,1
defect_le,17,2,39,5807534192460,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,1
defect_le,17,2,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,17,2,41,20615489341200,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17 18,1
defect_le,17,2,42,173170110466080,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17,1
defect_le,18,0,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,35,4011209802600,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,37,140603459396400,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,42,1904871215126880,1904871215126880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,43,1861578687510360,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,44,606736757410784,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,45,13651577041742640,13651577041742640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,46,21654225652419360,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,0,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,1,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,1,35,4011209802600,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,1,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,1,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18,1
defect_le,18,1,38,27399648497760,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18,1
defect_le,18,1,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,18,1,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,1,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,18,1,42,865850552330400,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18,1
defect_le,18,1,43,620526229170120,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18,1
defect_le,18,1,44,606736757410784,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,1,45,13651577041742640,13651577041742640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,18,1,46,21654225652419360,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,1,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,18,2,34,4125815796960,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,2,35,4011209802600,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,2,36,7600186994400,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,2,37,10815650722800,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18,1
defect_le,18,2,38,27399648497760,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18,1
defect_le,18,2,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,18,2,40,232301367698400,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,2,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,18,2,42,865850552330400,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19,1
defect_le,18,2,43,620526229170120,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18,1
defect_le,18,2,44,606736757410784,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,2,45,10238682781306980,10238682781306980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19,1
defect_le,18,2,46,21654225652419360,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,1
defect_le,18,2,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,36,144403552893600,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,37,140603459396400,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,42,9524356075634400,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,43,1861578687510360,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,45,13651577041742640,13651577041742640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,46,627972543920161440,627972543920161440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,49,22981420127890224,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,50,11265402023475600,11265402023475600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,0,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,36,144403552893600,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,37,140603459396400,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,42,865850552330400,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,43,1861578687510360,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,45,13651577041742640,13651577041742640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,46,156993135980040360,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19,1
defect_le,19,1,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,49,22981420127890224,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,1,50,1733138772842400,1733138772842400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19,1
defect_le,19,1,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,53,153789806411386600,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19,1
defect_le,19,1,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,2,36,144403552893600,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,2,37,140603459396400,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,2,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,2,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,2,40,1780977152354400,1780977152354400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 18 19 20,1
defect_le,19,2,41,226770382753200,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,2,42,865850552330400,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19,1
defect_le,19,2,43,620526229170120,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 20,1
defect_le,19,2,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,2,45,10238682781306980,10238682781306980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20,1
defect_le,19,2,46,156993135980040360,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19,1
defect_le,19,2,47,21203095951327290,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,2,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,2,49,22981420127890224,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,1
defect_le,19,2,50,1733138772842400,1733138772842400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19,1
defect_le,19,2,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,19,2,52,191511834399085200,191511834399085200,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20,1
defect_le,19,2,53,153789806411386600,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20,1
defect_le,19,2,54,87417363644367120,87417363644367120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20,1
defect_le,20,0,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,42,9524356075634400,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,43,9307893437551800,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,46,627972543920161440,627972543920161440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,47,614889782588491410,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,49,712424023964596944,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,50,22530804046951200,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,0,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,1,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,1,42,9524356075634400,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,43,1861578687510360,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20,1
defect_le,20,1,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,1,46,470979407940121080,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20,1
defect_le,20,1,47,614889782588491410,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,1,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,49,41907295527329232,41907295527329232,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20,1
defect_le,20,1,50,22530804046951200,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,1,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,1,53,153789806411386600,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,2,38,136998242488800,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,2,39,133573286426580,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,2,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,2,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,2,42,9524356075634400,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,2,43,1861578687510360,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20,1
defect_le,20,2,44,1820210272232352,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,2,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,2,46,156993135980040360,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 21,1
defect_le,20,2,47,614889782588491410,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,20,2,48,145392657951958560,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,2,49,41907295527329232,41907295527329232,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20,1
defect_le,20,2,50,22530804046951200,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,2,51,11048759676870300,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,1
defect_le,20,2,52,383023668798170400,383023668798170400,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20 21,1
defect_le,20,2,53,153789806411386600,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,43,9307893437551800,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,46,1883917631760484320,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,47,614889782588491410,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,48,4216387080606798240,4216387080606798240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,49,712424023964596944,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,50,698454925455487200,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,51,22097519353740600,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,55,1631270446577922150,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,57,1234474932545454600,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,0,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,43,9307893437551800,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,46,470979407940121080,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21,1
defect_le,21,1,47,614889782588491410,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,48,4216387080606798240,4216387080606798240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,49,712424023964596944,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,50,53727301958114400,53727301958114400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,51,22097519353740600,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21,1
defect_le,21,1,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,57,1234474932545454600,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,1,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,1,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,2,40,5342931457063200,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,41,5215718803323600,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,2,43,9307893437551800,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,2,45,40954731125227920,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,46,470979407940121080,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21,1
defect_le,21,2,47,614889782588491410,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,48,744068308342376160,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22,1
defect_le,21,2,49,712424023964596944,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,50,53727301958114400,53727301958114400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21,1
defect_le,21,2,51,22097519353740600,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,52,574535503197255600,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,53,307579612822773200,307579612822773200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22,1
defect_le,21,2,54,87417363644367120,87417363644367120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22,1
defect_le,21,2,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22,1
defect_le,21,2,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,21,2,57,1234474932545454600,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,1
defect_le,21,2,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,21,2,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,21,2,60,2112186609585272820600,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22,1
defect_le,22,0,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,43,214081549063691400,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,46,1883917631760484320,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,48,4216387080606798240,4216387080606798240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,49,20660296694973311376,20660296694973311376,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,50,698454925455487200,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,52,1149071006394511200,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,55,1631270446577922150,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,0,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,43,214081549063691400,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,1,46,1883917631760484320,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,1,48,4216387080606798240,4216387080606798240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,49,1215311570292547728,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22,1
defect_le,22,1,50,698454925455487200,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,1,52,1149071006394511200,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,1,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22,1
defect_le,22,1,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,1,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,1,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,1,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,1,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,2,42,219060189739591200,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,43,214081549063691400,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,44,9101051361161760,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,2,46,1883917631760484320,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,2,48,744068308342376160,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23,1
defect_le,22,2,49,1215311570292547728,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22,1
defect_le,22,2,50,698454925455487200,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,2,52,1149071006394511200,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,53,1691687870525252600,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,54,174834727288734240,174834727288734240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23,1
defect_le,22,2,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23,1
defect_le,22,2,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,22,2,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,22,2,58,71599546087636366800,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,1
defect_le,22,2,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,22,2,60,2112186609585272820600,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23,1
defect_le,23,0,44,209324181306720480,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,46,9419588158802421600,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,48,12649161241820394720,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,49,20660296694973311376,20660296694973311376,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,50,20255192838209128800,20255192838209128800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,53,3383375741050505200,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,55,1631270446577922150,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,62,126798250118277806468400,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,63,12177270971724850316325,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,0,64,11989928341390621849920,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,44,209324181306720480,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,46,4709794079401210800,4709794079401210800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23,1
defect_le,23,1,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,48,12649161241820394720,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,49,3645934710877643184,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23,1
defect_le,23,1,50,1558091756785317600,1558091756785317600,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,53,3383375741050505200,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23,1
defect_le,23,1,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,1,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23,1
defect_le,23,1,63,12177270971724850316325,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,1,64,11989928341390621849920,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,2,44,209324181306720480,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,45,204773655626139600,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,46,4709794079401210800,4709794079401210800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23,1
defect_le,23,2,47,1844669347765474230,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,48,3720341541711880800,3720341541711880800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24,1
defect_le,23,2,49,1215311570292547728,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 24,1
defect_le,23,2,50,1558091756785317600,1558091756785317600,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,2,51,685023099965958600,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,2,53,3383375741050505200,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,54,1660929909242975280,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,55,85856339293574850,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23,1
defect_le,23,2,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,23,2,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,23,2,58,1324591602621272785800,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24,1
defect_le,23,2,59,70406220319509094020,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,23,2,61,18406197597814520293800,18406197597814520293800,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24,1
defect_le,23,2,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24,1
defect_le,23,2,63,12177270971724850316325,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22,1
defect_le,23,2,64,11989928341390621849920,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,46,9419588158802421600,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,47,9223346738827371150,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,48,12649161241820394720,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,49,61980890084919934128,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,50,20255192838209128800,20255192838209128800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,54,3321859818485950560,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,55,1631270446577922150,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,62,126798250118277806468400,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,0,64,11989928341390621849920,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,1,46,9419588158802421600,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,1,47,9223346738827371150,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,1,48,12649161241820394720,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,1,49,3645934710877643184,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24,1
defect_le,24,1,50,4674275270355952800,4674275270355952800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,1,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,54,3321859818485950560,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,1,55,171712678587149700,171712678587149700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24,1
defect_le,24,1,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,1,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,63,38405239218516835613025,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,1,64,11989928341390621849920,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,2,46,9419588158802421600,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,2,47,9223346738827371150,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,2,48,12649161241820394720,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,2,49,3645934710877643184,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24,1
defect_le,24,2,50,4674275270355952800,4674275270355952800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,2,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,2,52,35621201198229847200,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,2,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,2,54,3321859818485950560,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,2,55,171712678587149700,171712678587149700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24,1
defect_le,24,2,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,2,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,24,2,58,1324591602621272785800,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24 25,1
defect_le,24,2,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,24,2,60,4224373219170545641200,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,24,2,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,2,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25,1
defect_le,24,2,63,38405239218516835613025,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,24,2,64,11989928341390621849920,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23,1
defect_le,25,0,48,63245806209101973600,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,49,61980890084919934128,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,54,102977654373064467360,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,55,3262540893155844300,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,62,126798250118277806468400,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,65,11808262760460460912800,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,66,779345342190390420244800,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,67,17857776308740136168400,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,0,68,17598967956439554484800,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,48,63245806209101973600,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,49,61980890084919934128,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,54,51488827186532233680,51488827186532233680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25,1
defect_le,25,1,55,3262540893155844300,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,65,11808262760460460912800,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,66,45843843658258260014400,45843843658258260014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25,1
defect_le,25,1,67,17857776308740136168400,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,1,68,2514138279491364926400,2514138279491364926400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25,1
defect_le,25,2,48,63245806209101973600,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,49,61980890084919934128,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,2,51,19865669899012799400,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,2,53,104884647972565661200,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,54,51488827186532233680,51488827186532233680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25,1
defect_le,25,2,55,3262540893155844300,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,56,1602651666813397200,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,2,58,1324591602621272785800,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,25,2,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,25,2,60,78150904554655094362200,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,25,2,61,128843383184701642056600,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,62,63399125059138903234200,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25,1
defect_le,25,2,63,38405239218516835613025,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26,1
defect_le,25,2,64,44689732908819590531520,44689732908819590531520,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26,1
defect_le,25,2,65,11808262760460460912800,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,66,45843843658258260014400,45843843658258260014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25,1
defect_le,25,2,67,17857776308740136168400,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,1
defect_le,25,2,68,2514138279491364926400,2514138279491364926400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25,1
defect_le,26,0,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,51,59597009697038398200,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,54,102977654373064467360,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,55,101138767687831173300,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,56,3205303333626794400,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,62,126798250118277806468400,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,66,779345342190390420244800,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,67,767884381275825855241200,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,0,68,17598967956439554484800,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,51,59597009697038398200,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,54,102977654373064467360,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,55,5323093036201640700,5323093036201640700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26,1
defect_le,26,1,56,3205303333626794400,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,62,126798250118277806468400,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,1,66,779345342190390420244800,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,1,67,33386277446775037184400,33386277446775037184400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26,1
defect_le,26,1,68,17598967956439554484800,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,50,60765578514627386400,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,51,59597009697038398200,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,52,1033014834748665568800,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,2,54,102977654373064467360,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,55,5323093036201640700,5323093036201640700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26,1
defect_le,26,2,56,3205303333626794400,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,57,45675572504181820200,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,2,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,26,2,60,78150904554655094362200,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,26,2,61,2383602588916980378047100,2383602588916980378047100,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,26,2,62,126798250118277806468400,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,26,2,64,44689732908819590531520,44689732908819590531520,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27,1
defect_le,26,2,65,28478751363463464554400,28478751363463464554400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,26,2,66,779345342190390420244800,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,26,2,67,33386277446775037184400,33386277446775037184400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26,1
defect_le,26,2,68,17598967956439554484800,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,1
defect_le,27,0,52,3099044504245996706400,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,54,2986351976818869553440,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,55,101138767687831173300,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,57,91351145008363640400,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,66,31953159029806007230036800,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,67,767884381275825855241200,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,69,17347554128490417992160,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,73,66956022482527750550378400,66956022482527750550378400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,0,74,66063275516094047209706688,66063275516094047209706688,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,52,3099044504245996706400,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,54,1493175988409434776720,1493175988409434776720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27,1
defect_le,27,1,55,101138767687831173300,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,57,91351145008363640400,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,66,1879597589988588660590400,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,67,767884381275825855241200,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,69,17347554128490417992160,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,1,73,66956022482527750550378400,66956022482527750550378400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,1,74,3477014500847055116300352,3477014500847055116300352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27,1
defect_le,27,2,52,3099044504245996706400,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,53,3041654791204404174800,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,54,1493175988409434776720,1493175988409434776720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27,1
defect_le,27,2,55,101138767687831173300,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,2,57,91351145008363640400,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,58,2649183205242545571600,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,2,60,78150904554655094362200,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,27,2,61,2383602588916980378047100,2383602588916980378047100,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,27,2,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,27,2,63,499268109840718862969325,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,2,65,28478751363463464554400,28478751363463464554400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,27,2,66,1389267783904609010001600,1389267783904609010001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28,1
defect_le,27,2,67,767884381275825855241200,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,2,69,17347554128490417992160,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,27,2,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,27,2,72,17243468803719475484207040,17243468803719475484207040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28,1
defect_le,27,2,73,66956022482527750550378400,66956022482527750550378400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,1
defect_le,27,2,74,3477014500847055116300352,3477014500847055116300352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,54,2986351976818869553440,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,55,2933024262947104025700,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,58,5298366410485091143200,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,66,31953159029806007230036800,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,67,31483259632308860064889200,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,0,73,3146933056678804275867784800,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,54,2986351976818869553440,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,55,2933024262947104025700,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,58,5298366410485091143200,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,66,1879597589988588660590400,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28,1
defect_le,28,1,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,1,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,1,73,629386611335760855173556960,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28,1
defect_le,28,2,54,2986351976818869553440,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,55,2933024262947104025700,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,56,99364403342430626400,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,2,58,5298366410485091143200,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,59,2605030151821836478740,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,2,61,2383602588916980378047100,2383602588916980378047100,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,28,2,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,28,2,63,1420993851085122917681925,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29,1
defect_le,28,2,64,491587061997015495846720,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,2,66,1389267783904609010001600,1389267783904609010001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29,1
defect_le,28,2,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29,1
defect_le,28,2,68,756755622126900842846400,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,2,70,1214328788994329259451200,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,1
defect_le,28,2,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,28,2,72,17243468803719475484207040,17243468803719475484207040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29,1
defect_le,28,2,73,165628055614673909256199200,165628055614673909256199200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,0,56,2881567696930488165600,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,58,164249358725037825439200,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,59,5210060303643672957480,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,66,31953159029806007230036800,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,67,31483259632308860064889200,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,73,3146933056678804275867784800,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,74,3104973949256420218856214336,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,75,65194021890882283430631600,65194021890882283430631600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,77,9074625757705226265069600,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,78,707820809101007648675428800,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,0,79,698973048987245053066985940,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,56,2881567696930488165600,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,58,82124679362518912719600,82124679362518912719600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29,1
defect_le,29,1,59,5210060303643672957480,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,66,1879597589988588660590400,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29,1
defect_le,29,1,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,73,629386611335760855173556960,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29,1
defect_le,29,1,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,75,65194021890882283430631600,65194021890882283430631600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,77,9074625757705226265069600,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,1,78,353910404550503824337714400,353910404550503824337714400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,1,79,232991016329081684355661980,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29,1
defect_le,29,2,56,2881567696930488165600,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,57,2831885495259272852400,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,58,82124679362518912719600,82124679362518912719600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29,1
defect_le,29,2,59,5210060303643672957480,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,60,156301809109310188724400,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,2,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,29,2,63,1420993851085122917681925,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30,1
defect_le,29,2,64,1653520117626324849666240,1653520117626324849666240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30,1
defect_le,29,2,65,484138773178878897424800,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,66,1879597589988588660590400,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,2,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30,1
defect_le,29,2,68,4432425786743276365243200,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30,1
defect_le,29,2,69,745944827525087973662880,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,2,71,1197463111369408019736600,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,2,73,165628055614673909256199200,165628055614673909256199200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,29,2,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,29,2,75,65194021890882283430631600,65194021890882283430631600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,2,77,9074625757705226265069600,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,1
defect_le,29,2,78,353910404550503824337714400,353910404550503824337714400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,29,2,79,232991016329081684355661980,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30,1
defect_le,30,0,58,164249358725037825439200,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,59,161511869412953861681880,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,60,312603618218620377448800,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,66,31953159029806007230036800,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,67,31483259632308860064889200,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,73,3146933056678804275867784800,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,74,3104973949256420218856214336,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,75,3064119028871467321239685200,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,78,707820809101007648675428800,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,79,698973048987245053066985940,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,82,129771600038386628720361163200,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,83,128226700037929645045118768400,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,85,5385521401593045091894988272800,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,0,88,7850082043000031828863881211200,7850082043000031828863881211200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,58,164249358725037825439200,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,59,161511869412953861681880,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,60,312603618218620377448800,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,66,31953159029806007230036800,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30,1
defect_le,30,1,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,73,629386611335760855173556960,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30,1
defect_le,30,1,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,75,437731289838781045891383600,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30,1
defect_le,30,1,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,78,707820809101007648675428800,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,79,232991016329081684355661980,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30,1
defect_le,30,1,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,82,129771600038386628720361163200,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,1,83,7542747061054685002654045200,7542747061054685002654045200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30,1
defect_le,30,1,86,2661809428373574010936603399200,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30,1
defect_le,30,1,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,1,88,7850082043000031828863881211200,7850082043000031828863881211200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,58,164249358725037825439200,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,59,161511869412953861681880,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,60,312603618218620377448800,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,61,4767205177833960756094200,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,62,2345767627188139419665400,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,2,63,1420993851085122917681925,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31,1
defect_le,30,2,64,1653520117626324849666240,1653520117626324849666240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,65,1053713800448148188512800,1053713800448148188512800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,66,31953159029806007230036800,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,67,1368837375317776524560400,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30,1
defect_le,30,2,68,4432425786743276365243200,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30 31,1
defect_le,30,2,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,70,52216137926756158156401600,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,2,72,86217344018597377421035200,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,73,629386611335760855173556960,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30,1
defect_le,30,2,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,75,278556275351951574658153200,278556275351951574658153200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,76,64347346281909786243220800,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,2,78,707820809101007648675428800,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,79,232991016329081684355661980,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30,1
defect_le,30,2,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,82,129771600038386628720361163200,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,30,2,83,7542747061054685002654045200,7542747061054685002654045200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,30,2,84,4369591400886852001537515840,4369591400886852001537515840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31,1
defect_le,30,2,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31,1
defect_le,30,2,86,483965350613377092897564254400,483965350613377092897564254400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,30,2,88,7850082043000031828863881211200,7850082043000031828863881211200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,1
defect_le,31,0,60,9690712164777231700912800,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,61,9534410355667921512188400,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,67,31483259632308860064889200,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,73,3146933056678804275867784800,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,74,3104973949256420218856214336,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,75,3064119028871467321239685200,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,79,698973048987245053066985940,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,83,128226700037929645045118768400,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,85,5385521401593045091894988272800,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,89,7762858909188920364098726975520,7762858909188920364098726975520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,90,7677552767329701458998740964800,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,91,124493460767463084955253996400,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,93,5726699195303301907941683834400,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,0,94,1416604537785553629859258632720,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,60,9690712164777231700912800,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,61,9534410355667921512188400,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,66,69545110829577780441844800,69545110829577780441844800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,67,31483259632308860064889200,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,73,3146933056678804275867784800,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,75,437731289838781045891383600,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31,1
defect_le,31,1,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,79,698973048987245053066985940,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,83,128226700037929645045118768400,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31,1
defect_le,31,1,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,89,7762858909188920364098726975520,7762858909188920364098726975520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,90,333806642057813106912988737600,333806642057813106912988737600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,91,124493460767463084955253996400,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,1,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,93,301405220805436942523246517600,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,1,94,1416604537785553629859258632720,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,60,9690712164777231700912800,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,61,9534410355667921512188400,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,62,4691535254376278839330800,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,66,51402908004470533370059200,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,67,31483259632308860064889200,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,70,713620551665667494804155200,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32,1
defect_le,31,2,71,51490913788884544848673800,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,73,3146933056678804275867784800,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,74,163419681539811590466116544,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,75,437731289838781045891383600,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32,1
defect_le,31,2,76,232640405788443073340875200,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32,1
defect_le,31,2,77,63522380303936583855487200,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,79,698973048987245053066985940,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,83,128226700037929645045118768400,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32,1
defect_le,31,2,86,2661809428373574010936603399200,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32,1
defect_le,31,2,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,89,7762858909188920364098726975520,7762858909188920364098726975520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,90,333806642057813106912988737600,333806642057813106912988737600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,91,124493460767463084955253996400,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,1
defect_le,31,2,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,31,2,93,301405220805436942523246517600,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,31,2,94,708302268892776814929629316360,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32,1
defect_le,32,0,62,9383070508752557678661600,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,67,1164880606395427822400900400,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,73,135318121437188583862314746400,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,74,3104973949256420218856214336,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,75,3064119028871467321239685200,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,79,4892811342910715371468901580,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,83,6796015102010271187391294725200,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,85,5385521401593045091894988272800,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,90,7677552767329701458998740964800,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,91,7594101106815248182270493780400,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,93,5726699195303301907941683834400,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,0,94,5666418151142214519437034530880,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,62,9383070508752557678661600,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,66,69545110829577780441844800,69545110829577780441844800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,67,50646982886757731408734800,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,73,27063624287437716772462949280,27063624287437716772462949280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32,1
defect_le,32,1,74,3104973949256420218856214336,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,75,437731289838781045891383600,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32,1
defect_le,32,1,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,79,1630937114303571790489633860,1630937114303571790489633860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32,1
defect_le,32,1,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,83,399765594235898305140664395600,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32,1
defect_le,32,1,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,90,7677552767329701458998740964800,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,91,244971003445653167170015928400,244971003445653167170015928400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32,1
defect_le,32,1,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,1,93,301405220805436942523246517600,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,1,94,1416604537785553629859258632720,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32,1
defect_le,32,2,62,9383070508752557678661600,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,63,18472920064106597929865025,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,2,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,2,66,51402908004470533370059200,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,67,50646982886757731408734800,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,68,31026980507202934556702400,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,2,70,713620551665667494804155200,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33,1
defect_le,32,2,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,72,3707345792799687229104513600,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,73,27063624287437716772462949280,27063624287437716772462949280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32,1
defect_le,32,2,74,3104973949256420218856214336,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,75,437731289838781045891383600,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32,1
defect_le,32,2,76,232640405788443073340875200,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33,1
defect_le,32,2,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,78,4954745663707053540728001600,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,79,1630937114303571790489633860,1630937114303571790489633860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32,1
defect_le,32,2,80,2071031256258503860939217600,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,2,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,83,399765594235898305140664395600,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,2,84,126718150625718708044587959360,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,85,185707634537691210065344423200,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32,1
defect_le,32,2,86,2661809428373574010936603399200,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33,1
defect_le,32,2,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,89,19913420680093317455731517024160,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,32,2,90,7677552767329701458998740964800,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,91,244971003445653167170015928400,244971003445653167170015928400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32,1
defect_le,32,2,92,123154821404372084041756641600,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,1
defect_le,32,2,93,301405220805436942523246517600,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,32,2,94,708302268892776814929629316360,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33,1
defect_le,33,0,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,67,1164880606395427822400900400,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,73,135318121437188583862314746400,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,74,133513879818026069410817216448,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,75,3064119028871467321239685200,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,79,4892811342910715371468901580,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,83,6796015102010271187391294725200,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,85,5385521401593045091894988272800,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,91,7594101106815248182270493780400,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,92,7512444105666697126547155137600,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,93,5726699195303301907941683834400,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,0,94,5666418151142214519437034530880,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,67,50646982886757731408734800,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,73,135318121437188583862314746400,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,74,7027046306211898390043011392,7027046306211898390043011392,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,75,3064119028871467321239685200,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,79,4892811342910715371468901580,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,83,6796015102010271187391294725200,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,85,5385521401593045091894988272800,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,90,19694591881410973307866335518400,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,91,7594101106815248182270493780400,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,92,7512444105666697126547155137600,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,1,93,5726699195303301907941683834400,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,1,94,1416604537785553629859258632720,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33,1
defect_le,33,2,64,18188721293889573346328640,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,65,17913134607618519204717600,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,67,50646982886757731408734800,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,68,229599655753301715719597760,229599655753301715719597760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20 21 22 23 25 26 27 28 29 30 31 32 33 34,1
defect_le,33,2,69,30583737928528606920178080,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,33,2,72,30400235500957435278657011520,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34,1
defect_le,33,2,73,135318121437188583862314746400,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,74,7027046306211898390043011392,7027046306211898390043011392,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,75,3064119028871467321239685200,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,33,2,78,77624348731410505471405358400,77624348731410505471405358400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34,1
defect_le,33,2,79,4892811342910715371468901580,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,81,83876765878469406368038312800,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,83,399765594235898305140664395600,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34,1
defect_le,33,2,84,231588344247003156081488339520,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34,1
defect_le,33,2,85,5385521401593045091894988272800,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,33,2,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,33,2,89,19913420680093317455731517024160,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,33,2,90,14612116557175883421965345707200,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34,1
defect_le,33,2,91,7594101106815248182270493780400,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,92,7512444105666697126547155137600,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,33,2,93,5726699195303301907941683834400,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,1
defect_le,33,2,94,1416604537785553629859258632720,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33,1
defect_le,34,0,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,67,1164880606395427822400900400,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,73,5548042978924731938354904602400,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,74,133513879818026069410817216448,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,79,229962133116803622459038374260,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,83,6796015102010271187391294725200,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,85,285432634284431389870434378458400,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,92,7512444105666697126547155137600,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,93,349328650913501416384442713898400,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,94,5666418151142214519437034530880,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,97,1864858687956268099879009757216400,1864858687956268099879009757216400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,98,1846021731512265391799423800072800,1846021731512265391799423800072800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,100,2727703752533048862509596361301600,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,102,275498079005837935113469232491461600,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,0,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,67,1164880606395427822400900400,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,73,1109608595784946387670980920480,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,74,133513879818026069410817216448,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34,1
defect_le,34,1,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,83,6796015102010271187391294725200,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34,1
defect_le,34,1,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,90,19694591881410973307866335518400,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34,1
defect_le,34,1,92,7512444105666697126547155137600,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,93,18385718469131653493918037573600,18385718469131653493918037573600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,94,5666418151142214519437034530880,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,96,269154862179255189673259140216800,269154862179255189673259140216800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34,1
defect_le,34,1,97,1864858687956268099879009757216400,1864858687956268099879009757216400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,98,369204346302453078359884760014560,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,100,2727703752533048862509596361301600,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,1,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,102,275498079005837935113469232491461600,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,1,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,66,1182266884102822267511361600,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,67,1164880606395427822400900400,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,70,2140861654997002484412465600,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,72,30400235500957435278657011520,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,73,292002262048670102018679189600,292002262048670102018679189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,74,133513879818026069410817216448,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,76,3024325275249759953431377600,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,78,77624348731410505471405358400,77624348731410505471405358400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,80,14497218793809527026574523200,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35,1
defect_le,34,2,83,2798359159651288135984650769200,2798359159651288135984650769200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35,1
defect_le,34,2,84,231588344247003156081488339520,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35,1
defect_le,34,2,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35,1
defect_le,34,2,86,5323618856747148021873206798400,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,89,19913420680093317455731517024160,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,90,14612116557175883421965345707200,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35,1
defect_le,34,2,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35,1
defect_le,34,2,92,7512444105666697126547155137600,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,93,18385718469131653493918037573600,18385718469131653493918037573600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,94,5666418151142214519437034530880,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,96,269154862179255189673259140216800,269154862179255189673259140216800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34,1
defect_le,34,2,97,745943475182507239951603902886560,745943475182507239951603902886560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,98,369204346302453078359884760014560,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,100,2727703752533048862509596361301600,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,1
defect_le,34,2,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,34,2,102,21192159923525995008728402499343200,21192159923525995008728402499343200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35,1
defect_le,34,2,103,90949686338465728579126060726347900,90949686338465728579126060726347900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35,1
defect_le,35,0,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,73,5548042978924731938354904602400,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,79,229962133116803622459038374260,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,82,48145263614241439255253991547200,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,83,6796015102010271187391294725200,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,85,285432634284431389870434378458400,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,93,349328650913501416384442713898400,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,94,345651507219675085685659106383680,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,98,1846021731512265391799423800072800,1846021731512265391799423800072800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,100,182756151419714273788142956207207200,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,0,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,73,1109608595784946387670980920480,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,74,288108898554687833991763467072,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35,1
defect_le,35,1,83,6796015102010271187391294725200,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35,1
defect_le,35,1,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,90,19694591881410973307866335518400,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35,1
defect_le,35,1,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,93,349328650913501416384442713898400,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,94,86412876804918771421414776595920,86412876804918771421414776595920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35,1
defect_le,35,1,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,1,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,98,738408692604906156719769520029120,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,100,182756151419714273788142956207207200,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,1,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,68,1147998278766508578597988800,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,69,1131598303355558456046588960,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,2,71,2111127465344266338795625800,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,2,73,1109608595784946387670980920480,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,35,2,74,288108898554687833991763467072,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,35,2,75,131757118241473094813306463600,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,2,77,2985551874285019441207898400,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,2,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36,1
defect_le,35,2,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,35,2,81,587137361149285844576268189600,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,82,6877894802034491322179141649600,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35,1
defect_le,35,2,83,2798359159651288135984650769200,2798359159651288135984650769200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36,1
defect_le,35,2,84,1621118409729022092570418376640,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36,1
defect_le,35,2,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36,1
defect_le,35,2,86,141075899703799422579639980157600,141075899703799422579639980157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36,1
defect_le,35,2,87,5263123187920475885261011266600,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,2,89,19913420680093317455731517024160,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,35,2,90,14612116557175883421965345707200,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36,1
defect_le,35,2,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36,1
defect_le,35,2,92,221617101117167565233141076559200,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36,1
defect_le,35,2,93,349328650913501416384442713898400,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,94,86412876804918771421414776595920,86412876804918771421414776595920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35,1
defect_le,35,2,95,5607392962067816451526232087850,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,35,2,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,2,97,745943475182507239951603902886560,745943475182507239951603902886560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,35,2,98,369204346302453078359884760014560,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36,1
defect_le,35,2,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,35,2,100,10750361848218486693420173894541600,10750361848218486693420173894541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36,1
defect_le,35,2,101,2700961558880764069739894436190800,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,1
defect_le,36,0,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,71,78111716217737854535438154600,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,73,5548042978924731938354904602400,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,79,229962133116803622459038374260,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,82,48145263614241439255253991547200,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,83,47572105714071898311739063076400,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,85,285432634284431389870434378458400,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,94,345651507219675085685659106383680,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,98,3692043463024530783598847600145600,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,100,182756151419714273788142956207207200,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,102,275498079005837935113469232491461600,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,106,21182310046378440673020120284097026400,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,108,31048043492636892493330861238333997600,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,109,831507798697155106086747880830075120,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,0,110,30488619285562353889847422297102754400,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,71,78111716217737854535438154600,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,73,1109608595784946387670980920480,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,74,288108898554687833991763467072,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,82,48145263614241439255253991547200,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,83,47572105714071898311739063076400,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,84,6716061983163091526363161846080,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36,1
defect_le,36,1,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,90,19694591881410973307866335518400,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36,1
defect_le,36,1,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,93,1084757389678767556141164216842400,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,94,345651507219675085685659106383680,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,98,738408692604906156719769520029120,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,100,182756151419714273788142956207207200,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,102,275498079005837935113469232491461600,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,106,21182310046378440673020120284097026400,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,1,108,31048043492636892493330861238333997600,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,109,831507798697155106086747880830075120,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,1,110,30488619285562353889847422297102754400,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,70,79211881234889091923261227200,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,71,78111716217737854535438154600,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,72,152001177504787176393285057600,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,73,1109608595784946387670980920480,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,74,288108898554687833991763467072,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,75,771720263985770983906509286800,771720263985770983906509286800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32 33 35 36 37,1
defect_le,36,2,76,130045986835739677997549236800,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,78,232873046194231516414216075200,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,79,76654044372267874153012791420,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,36,2,81,3942207996288062099297800701600,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37,1
defect_le,36,2,82,48145263614241439255253991547200,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,83,47572105714071898311739063076400,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,84,1621118409729022092570418376640,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37,1
defect_le,36,2,85,9842504630497634133463254429600,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36,1
defect_le,36,2,86,141075899703799422579639980157600,141075899703799422579639980157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37,1
defect_le,36,2,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,36,2,88,463154840537001877902968991460800,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,90,14612116557175883421965345707200,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36 37,1
defect_le,36,2,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37,1
defect_le,36,2,92,221617101117167565233141076559200,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37,1
defect_le,36,2,93,1084757389678767556141164216842400,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,94,345651507219675085685659106383680,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,96,538309724358510379346518280433600,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,98,369204346302453078359884760014560,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37,1
defect_le,36,2,99,1827561514197142737881429562072072,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,100,21500723696436973386840347789083200,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37,1
defect_le,36,2,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,36,2,102,275498079005837935113469232491461600,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,36,2,105,4729383689600217886114555157770090800,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,36,2,106,21182310046378440673020120284097026400,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,36,2,108,31048043492636892493330861238333997600,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,109,831507798697155106086747880830075120,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35,1
defect_le,36,2,110,15244309642781176944923711148551377200,15244309642781176944923711148551377200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37,1
defect_le,37,0,72,5624043567677125526551547131200,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,73,5548042978924731938354904602400,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,79,229962133116803622459038374260,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,82,2262827389869347644996937602718400,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,83,47572105714071898311739063076400,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,85,285432634284431389870434378458400,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,94,20393438925960830055453887276637120,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,98,3692043463024530783598847600145600,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,100,182756151419714273788142956207207200,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,106,1503944013292869287784428540170888874400,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,108,2266507174962493152013152870398381824800,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,0,109,30765788551794738925209671590712779440,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,72,5624043567677125526551547131200,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,73,5548042978924731938354904602400,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,79,229962133116803622459038374260,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37,1
defect_le,37,1,83,47572105714071898311739063076400,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,85,68897532413483438934242781007200,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,90,19694591881410973307866335518400,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37,1
defect_le,37,1,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37,1
defect_le,37,1,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,98,738408692604906156719769520029120,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,100,182756151419714273788142956207207200,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,106,501314671097623095928142846723629624800,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,1,108,2266507174962493152013152870398381824800,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,1,109,30765788551794738925209671590712779440,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,72,5624043567677125526551547131200,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,73,5548042978924731938354904602400,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,76,1777295153421775599299839569600,1777295153421775599299839569600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,37,2,77,128378730594255835971939631200,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,79,229962133116803622459038374260,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,81,3942207996288062099297800701600,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37 38,1
defect_le,37,2,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38,1
defect_le,37,2,83,47572105714071898311739063076400,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,85,68897532413483438934242781007200,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38,1
defect_le,37,2,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,37,2,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,37,2,89,458008675642146301481824891555680,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,90,19694591881410973307866335518400,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38,1
defect_le,37,2,92,221617101117167565233141076559200,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38,1
defect_le,37,2,93,1084757389678767556141164216842400,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38,1
defect_le,37,2,94,2549179865745103756931735909579640,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38,1
defect_le,37,2,95,342050970686136803543100157358850,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,97,3729717375912536199758019514432800,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,98,738408692604906156719769520029120,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,37,2,100,21500723696436973386840347789083200,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38,1
defect_le,37,2,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,37,2,103,272849059015397185737378182179043700,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,105,4729383689600217886114555157770090800,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,37,2,106,167104890365874365309380948907876541600,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38,1
defect_le,37,2,107,20986177545949010666788452503688720600,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,37,2,108,2266507174962493152013152870398381824800,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,37,2,109,30765788551794738925209671590712779440,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,1
defect_le,38,0,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,79,9888371724022555765738650093180,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,82,2262827389869347644996937602718400,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,85,1998028439991019729093040649208800,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,94,20393438925960830055453887276637120,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,98,3692043463024530783598847600145600,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,103,18280886954031611444404338205995927900,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,106,1503944013292869287784428540170888874400,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,108,2266507174962493152013152870398381824800,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,109,2245902564281015941540306026122032899120,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,110,30488619285562353889847422297102754400,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,0,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,79,3296123908007518588579550031060,3296123908007518588579550031060,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38,1
defect_le,38,1,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,85,68897532413483438934242781007200,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38,1
defect_le,38,1,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38,1
defect_le,38,1,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,98,3692043463024530783598847600145600,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,100,182756151419714273788142956207207200,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38,1
defect_le,38,1,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,103,18280886954031611444404338205995927900,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,106,501314671097623095928142846723629624800,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,108,2266507174962493152013152870398381824800,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,109,60700069304892322744332595300595483760,60700069304892322744332595300595483760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38,1
defect_le,38,1,110,30488619285562353889847422297102754400,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,1,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,1,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,74,5474069072539068845843505874368,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,75,5402041847900396887345565007600,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,78,10013540986351955205811291233600,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,79,3296123908007518588579550031060,3296123908007518588579550031060,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,80,681369283309047770249002590400,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39,1
defect_le,38,2,83,131522880503610542391278586152400,131522880503610542391278586152400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39,1
defect_le,38,2,84,47012433882141640684542132922560,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,85,68897532413483438934242781007200,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,86,282151799407598845159279960315200,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,38,2,89,1055411296044945825153770402280480,1055411296044945825153770402280480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,38,2,90,452975613272452386080925716923200,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,91,14453289203293536863030939775600,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38,1
defect_le,38,2,92,221617101117167565233141076559200,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38 39,1
defect_le,38,2,93,1084757389678767556141164216842400,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39,1
defect_le,38,2,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39,1
defect_le,38,2,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,38,2,96,32836893185869133140137615106449600,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,98,3692043463024530783598847600145600,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,100,21500723696436973386840347789083200,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39,1
defect_le,38,2,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,103,6093628984677203814801446068665309300,6093628984677203814801446068665309300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,38,2,104,270250496548583879206546009015433760,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,106,167104890365874365309380948907876541600,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38 39,1
defect_le,38,2,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,38,2,108,2266507174962493152013152870398381824800,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,109,60700069304892322744332595300595483760,60700069304892322744332595300595483760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38,1
defect_le,38,2,110,30488619285562353889847422297102754400,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,1
defect_le,38,2,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,38,2,112,147140727856409620946654951086017640800,147140727856409620946654951086017640800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,0,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,79,9888371724022555765738650093180,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,82,2262827389869347644996937602718400,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,85,1998028439991019729093040649208800,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,90,24007707503439976462289062996929600,24007707503439976462289062996929600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,94,20393438925960830055453887276637120,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,98,225214651244496377799529703608881600,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,103,18280886954031611444404338205995927900,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,106,1503944013292869287784428540170888874400,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,108,160922009422337013792933853798285109560800,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,109,2245902564281015941540306026122032899120,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,113,3354550453498321095090844016425963582800,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,114,3325380449554857433394401894543998682080,3325380449554857433394401894543998682080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,0,115,3296713376713867283106519119591033176200,3296713376713867283106519119591033176200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,79,9888371724022555765738650093180,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39,1
defect_le,39,1,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,85,1998028439991019729093040649208800,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,90,1043813369714781585316915782475200,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39,1
defect_le,39,1,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,98,45042930248899275559905940721776320,45042930248899275559905940721776320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,103,18280886954031611444404338205995927900,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,106,501314671097623095928142846723629624800,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,108,160922009422337013792933853798285109560800,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,109,2245902564281015941540306026122032899120,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,1,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,113,145850019717318308482210609409824503600,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,1,115,1098904458904622427702173039863677725400,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39,1
defect_le,39,2,76,5331885460265326797899518708800,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,77,5263527954364489274849524879200,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,79,9888371724022555765738650093180,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,81,27595455974016434695084604911200,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,82,323261055695621092142419657531200,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39,1
defect_le,39,2,83,131522880503610542391278586152400,131522880503610542391278586152400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40,1
defect_le,39,2,84,76192565257264038350809663702080,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,85,1998028439991019729093040649208800,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,87,278945528959785221918833597129800,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,89,1055411296044945825153770402280480,1055411296044945825153770402280480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,90,774442177530321821364163322481600,774442177530321821364163322481600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,91,448051965302099642753959133043600,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,93,1084757389678767556141164216842400,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40,1
defect_le,39,2,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,97,227512759930664708185239190380400800,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,98,45042930248899275559905940721776320,45042930248899275559905940721776320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,99,3655123028394285475762859124144144,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,101,180964424445011192672572927224783600,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 40,1
defect_le,39,2,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40,1
defect_le,39,2,103,12187257969354407629602892137330618600,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,105,14188151068800653658343665473310272400,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,106,501314671097623095928142846723629624800,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,108,4349243497901000372781996048602300258400,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40,1
defect_le,39,2,109,2245902564281015941540306026122032899120,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,111,30216399470512690015830927455164336950,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,1
defect_le,39,2,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,39,2,113,115674153568907623968649793669860813200,115674153568907623968649793669860813200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,39,2,115,1098904458904622427702173039863677725400,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40,1
defect_le,40,0,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,79,405423240684924786395284653820380,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,82,2262827389869347644996937602718400,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,85,93907336679577927267372910512813600,93907336679577927267372910512813600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,90,24007707503439976462289062996929600,24007707503439976462289062996929600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,91,23746754161011281065959834051310800,23746754161011281065959834051310800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,94,20393438925960830055453887276637120,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,97,13423252835909217782929112232443647200,13423252835909217782929112232443647200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,98,225214651244496377799529703608881600,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,102,36916742586782283305204877153855854400,36916742586782283305204877153855854400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,103,18280886954031611444404338205995927900,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,105,950606121609643795109025586711788250800,950606121609643795109025586711788250800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,106,1503944013292869287784428540170888874400,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,108,160922009422337013792933853798285109560800,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,109,159459082063952131849361727854664335837520,159459082063952131849361727854664335837520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,113,3354550453498321095090844016425963582800,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,114,3325380449554857433394401894543998682080,3325380449554857433394401894543998682080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,115,3296713376713867283106519119591033176200,3296713376713867283106519119591033176200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,116,3268536339306056451626976221132990157600,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,117,191209375849404302420178108936279924219600,191209375849404302420178108936279924219600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,0,118,2400032586983268555002767456066485592800,2400032586983268555002767456066485592800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,79,405423240684924786395284653820380,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,82,2262827389869347644996937602718400,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,85,3238184023433721629909410707338400,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,90,1043813369714781585316915782475200,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,91,766024327774557453740639808106800,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,97,13423252835909217782929112232443647200,13423252835909217782929112232443647200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,98,225214651244496377799529703608881600,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40,1
defect_le,40,1,103,18280886954031611444404338205995927900,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,105,950606121609643795109025586711788250800,950606121609643795109025586711788250800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,106,1503944013292869287784428540170888874400,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,108,160922009422337013792933853798285109560800,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,109,4309704920647354914847614266342279346960,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40,1
defect_le,40,1,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,1,113,145850019717318308482210609409824503600,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,115,1098904458904622427702173039863677725400,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40,1
defect_le,40,1,116,3268536339306056451626976221132990157600,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,117,191209375849404302420178108936279924219600,191209375849404302420178108936279924219600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,1,118,2400032586983268555002767456066485592800,2400032586983268555002767456066485592800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,78,410555180440430163438262940577600,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,79,405423240684924786395284653820380,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,80,29298879182289054120707111387200,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,82,2262827389869347644996937602718400,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,84,76192565257264038350809663702080,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,85,3238184023433721629909410707338400,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,86,1975062595853191916114959722206400,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,88,24547206548461099528857356547422400,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,89,7387879072314620776076392815963360,7387879072314620776076392815963360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,90,774442177530321821364163322481600,774442177530321821364163322481600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,91,766024327774557453740639808106800,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,92,443234202234335130466282153118400,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,97,2684650567181843556585822446488729440,2684650567181843556585822446488729440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,98,225214651244496377799529703608881600,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,100,365512302839428547576285912414414400,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41,1
defect_le,40,2,103,12187257969354407629602892137330618600,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,105,316868707203214598369675195570596083600,316868707203214598369675195570596083600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,106,1503944013292869287784428540170888874400,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,108,4349243497901000372781996048602300258400,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40 41,1
defect_le,40,2,109,4309704920647354914847614266342279346960,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41,1
defect_le,40,2,110,2225669207846051833958861827688501071200,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,112,3384236740697421281773063874978405738400,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,40,2,113,145850019717318308482210609409824503600,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,40,2,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,115,1098904458904622427702173039863677725400,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41,1
defect_le,40,2,116,3268536339306056451626976221132990157600,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,40,2,117,11247610344082606024716359349192936718800,11247610344082606024716359349192936718800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40 41,1
defect_le,40,2,118,2400032586983268555002767456066485592800,2400032586983268555002767456066485592800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,1
defect_le,41,0,80,1201254046473851218948991566875200,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,82,97301577764381948734868316916891200,97301577764381948734868316916891200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,85,93907336679577927267372910512813600,93907336679577927267372910512813600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,86,92827942005100020057403106943700800,92827942005100020057403106943700800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,88,171830445839227696702001495831956800,171830445839227696702001495831956800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,90,24007707503439976462289062996929600,24007707503439976462289062996929600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,91,23746754161011281065959834051310800,23746754161011281065959834051310800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,92,23491412718419761914712954115275200,23491412718419761914712954115275200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,94,20393438925960830055453887276637120,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,97,13423252835909217782929112232443647200,13423252835909217782929112232443647200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,98,13287664423425286290172252512924014400,13287664423425286290172252512924014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,100,22296250473205141402153440657279278400,22296250473205141402153440657279278400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,102,36916742586782283305204877153855854400,36916742586782283305204877153855854400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,103,36561773908063222888808676411991855800,36561773908063222888808676411991855800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,105,950606121609643795109025586711788250800,950606121609643795109025586711788250800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,106,100764248890622242281556712191449554584800,100764248890622242281556712191449554584800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,108,160922009422337013792933853798285109560800,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,109,159459082063952131849361727854664335837520,159459082063952131849361727854664335837520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,110,158022513757069680211079189765883576055200,158022513757069680211079189765883576055200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,112,247049282070911753569433662873423618903200,247049282070911753569433662873423618903200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,113,3354550453498321095090844016425963582800,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,114,3325380449554857433394401894543998682080,3325380449554857433394401894543998682080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,115,3296713376713867283106519119591033176200,3296713376713867283106519119591033176200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,116,3268536339306056451626976221132990157600,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,117,191209375849404302420178108936279924219600,191209375849404302420178108936279924219600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,118,189602574371678215845218629029252361831200,189602574371678215845218629029252361831200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,119,2380032315425074650377744393932598212860,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,120,25963988895546268913211757024719253231200,25963988895546268913211757024719253231200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,0,121,523607109393516423083103766665171606829200,523607109393516423083103766665171606829200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,80,1201254046473851218948991566875200,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,82,97301577764381948734868316916891200,97301577764381948734868316916891200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,85,3238184023433721629909410707338400,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,86,92827942005100020057403106943700800,92827942005100020057403106943700800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,88,171830445839227696702001495831956800,171830445839227696702001495831956800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,89,24274459809033753978536719252451040,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,90,1043813369714781585316915782475200,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,91,766024327774557453740639808106800,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,92,23491412718419761914712954115275200,23491412718419761914712954115275200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,97,13423252835909217782929112232443647200,13423252835909217782929112232443647200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,98,2657532884685057258034450502584802880,2657532884685057258034450502584802880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,100,22296250473205141402153440657279278400,22296250473205141402153440657279278400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41,1
defect_le,41,1,103,36561773908063222888808676411991855800,36561773908063222888808676411991855800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,105,950606121609643795109025586711788250800,950606121609643795109025586711788250800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,106,33588082963540747427185570730483184861600,33588082963540747427185570730483184861600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,108,160922009422337013792933853798285109560800,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,109,4309704920647354914847614266342279346960,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41,1
defect_le,41,1,110,158022513757069680211079189765883576055200,158022513757069680211079189765883576055200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,112,247049282070911753569433662873423618903200,247049282070911753569433662873423618903200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,113,3354550453498321095090844016425963582800,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,115,1098904458904622427702173039863677725400,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41,1
defect_le,41,1,116,3268536339306056451626976221132990157600,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,117,191209375849404302420178108936279924219600,191209375849404302420178108936279924219600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,118,189602574371678215845218629029252361831200,189602574371678215845218629029252361831200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,119,2380032315425074650377744393932598212860,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,1,120,25963988895546268913211757024719253231200,25963988895546268913211757024719253231200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,1,121,38312715321476811445105153658427190743600,38312715321476811445105153658427190743600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 41,1
defect_le,41,2,80,1201254046473851218948991566875200,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,81,1186604606882706691888638011181600,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,82,97301577764381948734868316916891200,97301577764381948734868316916891200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,83,2235888968561379220651735964590800,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,84,2209584392460657112173480247360320,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,85,3238184023433721629909410707338400,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,86,46413971002550010028701553471850400,46413971002550010028701553471850400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,87,1952618702718496553431835179908600,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,88,171830445839227696702001495831956800,171830445839227696702001495831956800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,89,7387879072314620776076392815963360,7387879072314620776076392815963360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,90,1043813369714781585316915782475200,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,91,766024327774557453740639808106800,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,92,11745706359209880957356477057637600,11745706359209880957356477057637600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,93,20610390403896583566682120120005600,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,94,5098359731490207513863471819159280,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,95,20181007270482071409042909284172150,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,96,1937376697966278855268119291280526400,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,97,2684650567181843556585822446488729440,2684650567181843556585822446488729440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,98,2657532884685057258034450502584802880,2657532884685057258034450502584802880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,99,222962504732051414021534406572792784,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,100,22296250473205141402153440657279278400,22296250473205141402153440657279278400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,101,361928848890022385345145854449567200,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,102,18458371293391141652602438576927927200,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41,1
defect_le,41,2,103,12187257969354407629602892137330618600,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,104,18106783268755119906838582604034061920,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 42,1
defect_le,41,2,105,633737414406429196739350391141192167200,633737414406429196739350391141192167200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,106,11196027654513582475728523576827728287200,11196027654513582475728523576827728287200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38 39 40 41 42,1
defect_le,41,2,107,1490018605762379757341980127761899162600,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,108,160922009422337013792933853798285109560800,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,109,4309704920647354914847614266342279346960,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41 42,1
defect_le,41,2,110,79011256878534840105539594882941788027600,79011256878534840105539594882941788027600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,111,2205797161347426371155657704226996597350,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,112,247049282070911753569433662873423618903200,247049282070911753569433662873423618903200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,113,3354550453498321095090844016425963582800,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,114,114668291363960601151531099811862023520,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,115,1098904458904622427702173039863677725400,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41 42,1
defect_le,41,2,116,3268536339306056451626976221132990157600,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,117,11247610344082606024716359349192936718800,11247610344082606024716359349192936718800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,118,37920514874335643169043725805850472366240,37920514874335643169043725805850472366240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42,1
defect_le,41,2,119,2380032315425074650377744393932598212860,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40,1
defect_le,41,2,120,25963988895546268913211757024719253231200,25963988895546268913211757024719253231200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41,1
defect_le,41,2,121,12770905107158937148368384552809063581200,12770905107158937148368384552809063581200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 42,1


==> Pascal_LCM_reproducibility/primary/certificates.json <==
[
  {
    "n": 1,
    "a": 1,
    "row": 0,
    "support": [
      0
    ],
    "cutoff": 0,
    "delta": 0,
    "best_prefix": 1,
    "best_prefix_row": 0,
    "best_prefix_support": [
      0
    ],
    "best_defect1": 1,
    "best_defect1_row": 0,
    "best_defect1_support": [
      0
    ],
    "best_defect2": 1,
    "best_defect2_row": 0,
    "best_defect2_support": [
      0
    ]
  },
  {
    "n": 2,
    "a": 2,
    "row": 2,
    "support": [
      0,
      1
    ],
    "cutoff": 2,
    "delta": 0,
    "best_prefix": 2,
    "best_prefix_row": 2,
    "best_prefix_support": [
      0,
      1
    ],
    "best_defect1": 2,
    "best_defect1_row": 2,
    "best_defect1_support": [
      0,
      1
    ],
    "best_defect2": 2,
    "best_defect2_row": 2,
    "best_defect2_support": [
      0,
      1
    ]
  },
  {
    "n": 3,
    "a": 10,
    "row": 5,
    "support": [
      0,
      1,
      2
    ],
    "cutoff": 5,
    "delta": 0,
    "best_prefix": 10,
    "best_prefix_row": 5,
    "best_prefix_support": [
      0,
      1,
      2
    ],
    "best_defect1": 10,
    "best_defect1_row": 5,
    "best_defect1_support": [
      0,
      1,
      2
    ],
    "best_defect2": 10,
    "best_defect2_row": 5,
    "best_defect2_support": [
      0,
      1,
      2
    ]
  },
  {
    "n": 4,
    "a": 56,
    "row": 8,
    "support": [
      0,
      1,
      2,
      3
    ],
    "cutoff": 8,
    "delta": 0,
    "best_prefix": 56,
    "best_prefix_row": 8,
    "best_prefix_support": [
      0,
      1,
      2,
      3
    ],
    "best_defect1": 56,
    "best_defect1_row": 8,
    "best_defect1_support": [
      0,
      1,
      2,
      3
    ],
    "best_defect2": 56,
    "best_defect2_row": 8,
    "best_defect2_support": [
      0,
      1,
      2,
      3
    ]
  },
  {
    "n": 5,
    "a": 252,
    "row": 9,
    "support": [
      0,
      1,
      2,
      3,
      4
    ],
    "cutoff": 10,
    "delta": 0,
    "best_prefix": 252,
    "best_prefix_row": 9,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4
    ],
    "best_defect1": 252,
    "best_defect1_row": 9,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4
    ],
    "best_defect2": 252,
    "best_defect2_row": 9,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4
    ]
  },
  {
    "n": 6,
    "a": 2310,
    "row": 11,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5
    ],
    "cutoff": 14,
    "delta": 0,
    "best_prefix": 2310,
    "best_prefix_row": 11,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5
    ],
    "best_defect1": 2310,
    "best_defect1_row": 11,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5
    ],
    "best_defect2": 2310,
    "best_defect2_row": 11,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5
    ]
  },
  {
    "n": 7,
    "a": 12012,
    "row": 14,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6
    ],
    "cutoff": 16,
    "delta": 0,
    "best_prefix": 12012,
    "best_prefix_row": 14,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6
    ],
    "best_defect1": 12012,
    "best_defect1_row": 14,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6
    ],
    "best_defect2": 12012,
    "best_defect2_row": 14,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6
    ]
  },
  {
    "n": 8,
    "a": 24024,
    "row": 14,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7
    ],
    "cutoff": 17,
    "delta": 0,
    "best_prefix": 24024,
    "best_prefix_row": 14,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7
    ],
    "best_defect1": 24024,
    "best_defect1_row": 14,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7
    ],
    "best_defect2": 24024,
    "best_defect2_row": 14,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7
    ]
  },
  {
    "n": 9,
    "a": 680680,
    "row": 17,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8
    ],
    "cutoff": 23,
    "delta": 0,
    "best_prefix": 680680,
    "best_prefix_row": 17,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8
    ],
    "best_defect1": 680680,
    "best_defect1_row": 17,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8
    ],
    "best_defect2": 680680,
    "best_defect2_row": 17,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8
    ]
  },
  {
    "n": 10,
    "a": 1007760,
    "row": 20,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "cutoff": 23,
    "delta": 0,
    "best_prefix": 1007760,
    "best_prefix_row": 20,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "best_defect1": 1007760,
    "best_defect1_row": 20,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ],
    "best_defect2": 1007760,
    "best_defect2_row": 20,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9
    ]
  },
  {
    "n": 11,
    "a": 10581480,
    "row": 21,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10
    ],
    "cutoff": 27,
    "delta": 0,
    "best_prefix": 10581480,
    "best_prefix_row": 21,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10
    ],
    "best_defect1": 10581480,
    "best_defect1_row": 21,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10
    ],
    "best_defect2": 10581480,
    "best_defect2_row": 21,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10
    ]
  },
  {
    "n": 12,
    "a": 82372752,
    "row": 24,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11
    ],
    "cutoff": 30,
    "delta": 0,
    "best_prefix": 82372752,
    "best_prefix_row": 24,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11
    ],
    "best_defect1": 82372752,
    "best_defect1_row": 24,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11
    ],
    "best_defect2": 82372752,
    "best_defect2_row": 24,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11
    ]
  },
  {
    "n": 13,
    "a": 1029659400,
    "row": 25,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12
    ],
    "cutoff": 35,
    "delta": 0,
    "best_prefix": 1029659400,
    "best_prefix_row": 25,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12
    ],
    "best_defect1": 1029659400,
    "best_defect1_row": 25,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12
    ],
    "best_defect2": 1029659400,
    "best_defect2_row": 25,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12
    ]
  },
  {
    "n": 14,
    "a": 2868336900,
    "row": 27,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13
    ],
    "cutoff": 36,
    "delta": 0,
    "best_prefix": 2868336900,
    "best_prefix_row": 27,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13
    ],
    "best_defect1": 2868336900,
    "best_defect1_row": 27,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13
    ],
    "best_defect2": 2868336900,
    "best_defect2_row": 27,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13
    ]
  },
  {
    "n": 15,
    "a": 72382733280,
    "row": 34,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      9,
      10,
      11,
      12,
      13,
      14,
      15
    ],
    "cutoff": 42,
    "delta": 1,
    "best_prefix": 77636318760,
    "best_prefix_row": 29,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14
    ],
    "best_defect1": 72382733280,
    "best_defect1_row": 34,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      9,
      10,
      11,
      12,
      13,
      14,
      15
    ],
    "best_defect2": 72382733280,
    "best_defect2_row": 34,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      9,
      10,
      11,
      12,
      13,
      14,
      15
    ]
  },
  {
    "n": 16,
    "a": 211116305400,
    "row": 35,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15
    ],
    "cutoff": 43,
    "delta": 0,
    "best_prefix": 211116305400,
    "best_prefix_row": 35,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15
    ],
    "best_defect1": 211116305400,
    "best_defect1_row": 35,
    "best_defect1_support": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16
    ],
    "best_defect2": 211116305400,
    "best_defect2_row": 35,
    "best_defect2_support": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16
    ]
  },
  {
    "n": 17,
    "a": 211116305400,
    "row": 35,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16
    ],
    "cutoff": 42,
    "delta": 0,
    "best_prefix": 211116305400,
    "best_prefix_row": 35,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16
    ],
    "best_defect1": 211116305400,
    "best_defect1_row": 35,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16
    ],
    "best_defect2": 211116305400,
    "best_defect2_row": 35,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16
    ]
  },
  {
    "n": 18,
    "a": 4011209802600,
    "row": 35,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17
    ],
    "cutoff": 47,
    "delta": 0,
    "best_prefix": 4011209802600,
    "best_prefix_row": 35,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17
    ],
    "best_defect1": 4011209802600,
    "best_defect1_row": 35,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17
    ],
    "best_defect2": 4011209802600,
    "best_defect2_row": 35,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17
    ]
  },
  {
    "n": 19,
    "a": 133573286426580,
    "row": 39,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18
    ],
    "cutoff": 54,
    "delta": 0,
    "best_prefix": 133573286426580,
    "best_prefix_row": 39,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18
    ],
    "best_defect1": 133573286426580,
    "best_defect1_row": 39,
    "best_defect1_support": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19
    ],
    "best_defect2": 133573286426580,
    "best_defect2_row": 39,
    "best_defect2_support": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19
    ]
  },
  {
    "n": 20,
    "a": 133573286426580,
    "row": 39,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19
    ],
    "cutoff": 53,
    "delta": 0,
    "best_prefix": 133573286426580,
    "best_prefix_row": 39,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19
    ],
    "best_defect1": 133573286426580,
    "best_defect1_row": 39,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19
    ],
    "best_defect2": 133573286426580,
    "best_defect2_row": 39,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19
    ]
  },
  {
    "n": 21,
    "a": 5215718803323600,
    "row": 41,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20
    ],
    "cutoff": 60,
    "delta": 0,
    "best_prefix": 5215718803323600,
    "best_prefix_row": 41,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20
    ],
    "best_defect1": 5215718803323600,
    "best_defect1_row": 41,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20
    ],
    "best_defect2": 5215718803323600,
    "best_defect2_row": 41,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20
    ]
  },
  {
    "n": 22,
    "a": 9101051361161760,
    "row": 44,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21
    ],
    "cutoff": 60,
    "delta": 0,
    "best_prefix": 9101051361161760,
    "best_prefix_row": 44,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21
    ],
    "best_defect1": 9101051361161760,
    "best_defect1_row": 44,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21
    ],
    "best_defect2": 9101051361161760,
    "best_defect2_row": 44,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21
    ]
  },
  {
    "n": 23,
    "a": 85856339293574850,
    "row": 55,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      19,
      20,
      21,
      22,
      23
    ],
    "cutoff": 64,
    "delta": 1,
    "best_prefix": 204773655626139600,
    "best_prefix_row": 45,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22
    ],
    "best_defect1": 85856339293574850,
    "best_defect1_row": 55,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      19,
      20,
      21,
      22,
      23
    ],
    "best_defect2": 85856339293574850,
    "best_defect2_row": 55,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      19,
      20,
      21,
      22,
      23
    ]
  },
  {
    "n": 24,
    "a": 171712678587149700,
    "row": 55,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      19,
      20,
      21,
      22,
      23,
      24
    ],
    "cutoff": 64,
    "delta": 1,
    "best_prefix": 1602651666813397200,
    "best_prefix_row": 56,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23
    ],
    "best_defect1": 171712678587149700,
    "best_defect1_row": 55,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      19,
      20,
      21,
      22,
      23,
      24
    ],
    "best_defect2": 171712678587149700,
    "best_defect2_row": 55,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      19,
      20,
      21,
      22,
      23,
      24
    ]
  },
  {
    "n": 25,
    "a": 1602651666813397200,
    "row": 56,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24
    ],
    "cutoff": 68,
    "delta": 0,
    "best_prefix": 1602651666813397200,
    "best_prefix_row": 56,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24
    ],
    "best_defect1": 1602651666813397200,
    "best_defect1_row": 56,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24
    ],
    "best_defect2": 1602651666813397200,
    "best_defect2_row": 56,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24
    ]
  },
  {
    "n": 26,
    "a": 3205303333626794400,
    "row": 56,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25
    ],
    "cutoff": 68,
    "delta": 0,
    "best_prefix": 3205303333626794400,
    "best_prefix_row": 56,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25
    ],
    "best_defect1": 3205303333626794400,
    "best_defect1_row": 56,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25
    ],
    "best_defect2": 3205303333626794400,
    "best_defect2_row": 56,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25
    ]
  },
  {
    "n": 27,
    "a": 91351145008363640400,
    "row": 57,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26
    ],
    "cutoff": 74,
    "delta": 0,
    "best_prefix": 91351145008363640400,
    "best_prefix_row": 57,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26
    ],
    "best_defect1": 91351145008363640400,
    "best_defect1_row": 57,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26
    ],
    "best_defect2": 91351145008363640400,
    "best_defect2_row": 57,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26
    ]
  },
  {
    "n": 28,
    "a": 99364403342430626400,
    "row": 56,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27
    ],
    "cutoff": 73,
    "delta": 0,
    "best_prefix": 99364403342430626400,
    "best_prefix_row": 56,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27
    ],
    "best_defect1": 99364403342430626400,
    "best_defect1_row": 56,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27
    ],
    "best_defect2": 99364403342430626400,
    "best_defect2_row": 56,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27
    ]
  },
  {
    "n": 29,
    "a": 2831885495259272852400,
    "row": 57,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28
    ],
    "cutoff": 79,
    "delta": 0,
    "best_prefix": 2831885495259272852400,
    "best_prefix_row": 57,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28
    ],
    "best_defect1": 2831885495259272852400,
    "best_defect1_row": 57,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28
    ],
    "best_defect2": 2831885495259272852400,
    "best_defect2_row": 57,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28
    ]
  },
  {
    "n": 30,
    "a": 161511869412953861681880,
    "row": 59,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29
    ],
    "cutoff": 88,
    "delta": 0,
    "best_prefix": 161511869412953861681880,
    "best_prefix_row": 59,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29
    ],
    "best_defect1": 161511869412953861681880,
    "best_defect1_row": 59,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29
    ],
    "best_defect2": 161511869412953861681880,
    "best_defect2_row": 59,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29
    ]
  },
  {
    "n": 31,
    "a": 4691535254376278839330800,
    "row": 62,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30
    ],
    "cutoff": 94,
    "delta": 0,
    "best_prefix": 4691535254376278839330800,
    "best_prefix_row": 62,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30
    ],
    "best_defect1": 4691535254376278839330800,
    "best_defect1_row": 62,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30
    ],
    "best_defect2": 4691535254376278839330800,
    "best_defect2_row": 62,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30
    ]
  },
  {
    "n": 32,
    "a": 9383070508752557678661600,
    "row": 62,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31
    ],
    "cutoff": 94,
    "delta": 0,
    "best_prefix": 9383070508752557678661600,
    "best_prefix_row": 62,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31
    ],
    "best_defect1": 9383070508752557678661600,
    "best_defect1_row": 62,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31
    ],
    "best_defect2": 9383070508752557678661600,
    "best_defect2_row": 62,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31
    ]
  },
  {
    "n": 33,
    "a": 17913134607618519204717600,
    "row": 65,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32
    ],
    "cutoff": 94,
    "delta": 0,
    "best_prefix": 17913134607618519204717600,
    "best_prefix_row": 65,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32
    ],
    "best_defect1": 17913134607618519204717600,
    "best_defect1_row": 65,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32
    ],
    "best_defect2": 17913134607618519204717600,
    "best_defect2_row": 65,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32
    ]
  },
  {
    "n": 34,
    "a": 1131598303355558456046588960,
    "row": 69,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33
    ],
    "cutoff": 103,
    "delta": 0,
    "best_prefix": 1131598303355558456046588960,
    "best_prefix_row": 69,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33
    ],
    "best_defect1": 1131598303355558456046588960,
    "best_defect1_row": 69,
    "best_defect1_support": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34
    ],
    "best_defect2": 1131598303355558456046588960,
    "best_defect2_row": 69,
    "best_defect2_support": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34
    ]
  },
  {
    "n": 35,
    "a": 1131598303355558456046588960,
    "row": 69,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34
    ],
    "cutoff": 101,
    "delta": 0,
    "best_prefix": 1131598303355558456046588960,
    "best_prefix_row": 69,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34
    ],
    "best_defect1": 1131598303355558456046588960,
    "best_defect1_row": 69,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34
    ],
    "best_defect2": 1131598303355558456046588960,
    "best_defect2_row": 69,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34
    ]
  },
  {
    "n": 36,
    "a": 76654044372267874153012791420,
    "row": 79,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36
    ],
    "cutoff": 110,
    "delta": 1,
    "best_prefix": 78111716217737854535438154600,
    "best_prefix_row": 71,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35
    ],
    "best_defect1": 76654044372267874153012791420,
    "best_defect1_row": 79,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36
    ],
    "best_defect2": 76654044372267874153012791420,
    "best_defect2_row": 79,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36
    ]
  },
  {
    "n": 37,
    "a": 128378730594255835971939631200,
    "row": 77,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36
    ],
    "cutoff": 109,
    "delta": 0,
    "best_prefix": 128378730594255835971939631200,
    "best_prefix_row": 77,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36
    ],
    "best_defect1": 128378730594255835971939631200,
    "best_defect1_row": 77,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36
    ],
    "best_defect2": 128378730594255835971939631200,
    "best_defect2_row": 77,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36
    ]
  },
  {
    "n": 38,
    "a": 681369283309047770249002590400,
    "row": 80,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37
    ],
    "cutoff": 112,
    "delta": 0,
    "best_prefix": 681369283309047770249002590400,
    "best_prefix_row": 80,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37
    ],
    "best_defect1": 681369283309047770249002590400,
    "best_defect1_row": 80,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37
    ],
    "best_defect2": 681369283309047770249002590400,
    "best_defect2_row": 80,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37
    ]
  },
  {
    "n": 39,
    "a": 5263527954364489274849524879200,
    "row": 77,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38
    ],
    "cutoff": 115,
    "delta": 0,
    "best_prefix": 5263527954364489274849524879200,
    "best_prefix_row": 77,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38
    ],
    "best_defect1": 5263527954364489274849524879200,
    "best_defect1_row": 77,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38
    ],
    "best_defect2": 5263527954364489274849524879200,
    "best_defect2_row": 77,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38
    ]
  },
  {
    "n": 40,
    "a": 29298879182289054120707111387200,
    "row": 80,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39
    ],
    "cutoff": 118,
    "delta": 0,
    "best_prefix": 29298879182289054120707111387200,
    "best_prefix_row": 80,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39
    ],
    "best_defect1": 29298879182289054120707111387200,
    "best_defect1_row": 80,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39
    ],
    "best_defect2": 29298879182289054120707111387200,
    "best_defect2_row": 80,
    "best_defect2_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39
    ]
  },
  {
    "n": 41,
    "a": 235699793161402293458658402494400,
    "row": 90,
    "support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      23,
      24,
      25,
      26,
      27,
      28,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39,
      40,
      41,
      42,
      43
    ],
    "cutoff": 121,
    "delta": 3,
    "best_prefix": 1186604606882706691888638011181600,
    "best_prefix_row": 81,
    "best_prefix_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      30,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39,
      40
    ],
    "best_defect1": 766024327774557453740639808106800,
    "best_defect1_row": 91,
    "best_defect1_support": [
      0,
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39,
      40,
      41
    ],
    "best_defect2": 766024327774557453740639808106800,
    "best_defect2_row": 91,
    "best_defect2_support": [
      1,
      2,
      3,
      4,
      5,
      6,
      7,
      8,
      9,
      10,
      11,
      12,
      13,
      14,
      15,
      16,
      17,
      18,
      19,
      20,
      21,
      22,
      23,
      24,
      25,
      26,
      27,
      28,
      29,
      31,
      32,
      33,
      34,
      35,
      36,
      37,
      38,
      39,
      40,
      41,
      42
    ]
  }
]

==> Pascal_LCM_reproducibility/primary/restricted_defect_row_minima.csv <==
n,defect_bound,r,restricted_minimum,one_support
1,0,0,1,0
1,1,0,1,0
1,2,0,1,0
2,0,2,2,0 1
2,1,2,2,0 1
2,2,2,2,0 1
3,0,4,12,0 1 2
3,0,5,10,0 1 2
3,1,4,12,0 1 2
3,1,5,10,0 1 2
3,2,4,12,0 1 2
3,2,5,10,0 1 2
4,0,6,60,0 1 2 3
4,0,7,105,0 1 2 3
4,0,8,56,0 1 2 3
4,1,6,60,0 1 2 3
4,1,7,105,0 1 2 3
4,1,8,56,0 1 2 3
4,2,6,60,0 1 2 3
4,2,7,105,0 1 2 3
4,2,8,56,0 1 2 3
5,0,8,280,0 1 2 3 4
5,0,9,252,0 1 2 3 4
5,0,10,2520,0 1 2 3 4
5,1,8,280,0 1 2 3 4
5,1,9,252,0 1 2 3 4
5,1,10,1260,0 1 2 4 5
5,2,8,280,0 1 2 3 4
5,2,9,252,0 1 2 3 4
5,2,10,1260,0 1 2 4 5
6,0,10,2520,0 1 2 3 4 5
6,0,11,2310,0 1 2 3 4 5
6,0,12,3960,0 1 2 3 4 5
6,0,13,12870,0 1 2 3 4 5
6,0,14,4004,0 1 2 3 4 5
6,1,10,2520,0 1 2 3 4 5
6,1,11,2310,0 1 2 3 4 5
6,1,12,3960,0 1 2 3 4 5
6,1,13,5148,0 1 2 3 5 6
6,1,14,4004,0 1 2 3 4 5
6,2,10,2520,0 1 2 3 4 5
6,2,11,2310,0 1 2 3 4 5
6,2,12,3960,0 1 2 3 4 5
6,2,13,5148,0 1 2 3 5 6
6,2,14,4004,0 1 2 3 4 5
7,0,12,27720,0 1 2 3 4 5 6
7,0,13,25740,0 1 2 3 4 5 6
7,0,14,12012,0 1 2 3 4 5 6
7,0,15,15015,0 1 2 3 4 5 6
7,0,16,240240,0 1 2 3 4 5 6
7,1,12,27720,0 1 2 3 4 5 6
7,1,13,25740,0 1 2 3 4 5 6
7,1,14,12012,0 1 2 3 4 5 6
7,1,15,15015,0 1 2 3 4 5 6
7,1,16,240240,1 2 3 4 5 6 7
7,2,12,27720,0 1 2 3 4 5 6
7,2,13,25740,0 1 2 3 4 5 6
7,2,14,12012,0 1 2 3 4 5 6
7,2,15,15015,0 1 2 3 4 5 6
7,2,16,240240,1 2 3 4 5 6 7
8,0,14,24024,0 1 2 3 4 5 6 7
8,0,15,45045,0 1 2 3 4 5 6 7
8,0,16,240240,0 1 2 3 4 5 6 7
8,0,17,680680,0 1 2 3 4 5 6 7
8,1,14,24024,0 1 2 3 4 5 6 7
8,1,15,45045,0 1 2 3 4 5 6 7
8,1,16,240240,0 1 2 3 4 5 6 7
8,1,17,680680,1 2 3 4 5 6 7 8
8,2,14,24024,0 1 2 3 4 5 6 7
8,2,15,45045,0 1 2 3 4 5 6 7
8,2,16,240240,0 1 2 3 4 5 6 7
8,2,17,680680,1 2 3 4 5 6 7 8
9,0,16,720720,0 1 2 3 4 5 6 7 8
9,0,17,680680,0 1 2 3 4 5 6 7 8
9,0,18,12252240,0 1 2 3 4 5 6 7 8
9,0,19,1058148,0 1 2 3 4 5 6 7 8
9,0,20,1007760,0 1 2 3 4 5 6 7 8
9,0,21,813960,0 1 2 3 4 5 6 7 8
9,0,22,17907120,0 1 2 3 4 5 6 7 8
9,0,23,17160990,0 1 2 3 4 5 6 7 8
9,1,16,720720,0 1 2 3 4 5 6 7 8
9,1,17,680680,0 1 2 3 4 5 6 7 8
9,1,18,12252240,1 2 3 4 5 6 7 8 9
9,1,19,1058148,0 1 2 3 4 5 6 7 8
9,1,20,1007760,1 2 3 4 5 6 7 8 9
9,1,21,813960,0 1 2 3 4 5 6 7 8
9,1,22,4476780,0 1 2 3 4 5 6 8 9
9,1,23,17160990,1 2 3 4 5 6 7 8 9
9,2,16,720720,0 1 2 3 4 5 6 7 8
9,2,17,680680,0 1 2 3 4 5 6 7 8
9,2,18,12252240,1 2 3 4 5 6 7 8 9
9,2,19,1058148,0 1 2 3 4 5 6 7 8
9,2,20,1007760,1 2 3 4 5 6 7 8 9
9,2,21,813960,0 1 2 3 4 5 6 7 8
9,2,22,4476780,0 1 2 3 4 5 6 8 9
9,2,23,3432198,0 1 2 3 5 6 7 8 10
10,0,18,12252240,0 1 2 3 4 5 6 7 8 9
10,0,19,11639628,0 1 2 3 4 5 6 7 8 9
10,0,20,1007760,0 1 2 3 4 5 6 7 8 9
10,0,21,10581480,0 1 2 3 4 5 6 7 8 9
10,0,22,17907120,0 1 2 3 4 5 6 7 8 9
10,0,23,17160990,0 1 2 3 4 5 6 7 8 9
10,1,18,12252240,0 1 2 3 4 5 6 7 8 9
10,1,19,11639628,0 1 2 3 4 5 6 7 8 9
10,1,20,1007760,0 1 2 3 4 5 6 7 8 9
10,1,21,10581480,1 2 3 4 5 6 7 8 9 10
10,1,22,17907120,0 1 2 3 4 5 6 7 8 9
10,1,23,17160990,1 2 3 4 5 6 7 8 9 10
10,2,18,12252240,0 1 2 3 4 5 6 7 8 9
10,2,19,11639628,0 1 2 3 4 5 6 7 8 9
10,2,20,1007760,0 1 2 3 4 5 6 7 8 9
10,2,21,10581480,1 2 3 4 5 6 7 8 9 10
10,2,22,17907120,0 1 2 3 4 5 6 7 8 9
10,2,23,17160990,1 2 3 4 5 6 7 8 9 10
11,0,20,11085360,0 1 2 3 4 5 6 7 8 9 10
11,0,21,10581480,0 1 2 3 4 5 6 7 8 9 10
11,0,22,232792560,0 1 2 3 4 5 6 7 8 9 10
11,0,23,17160990,0 1 2 3 4 5 6 7 8 9 10
11,0,24,82372752,0 1 2 3 4 5 6 7 8 9 10
11,0,25,1029659400,0 1 2 3 4 5 6 7 8 9 10
11,0,26,1487285800,0 1 2 3 4 5 6 7 8 9 10
11,0,27,84362850,0 1 2 3 4 5 6 7 8 9 10
11,1,20,11085360,0 1 2 3 4 5 6 7 8 9 10
11,1,21,10581480,0 1 2 3 4 5 6 7 8 9 10
11,1,22,116396280,0 1 2 3 4 5 6 8 9 10 11
11,1,23,17160990,0 1 2 3 4 5 6 7 8 9 10
11,1,24,82372752,1 2 3 4 5 6 7 8 9 10 11
11,1,25,343219800,0 1 2 3 4 5 6 7 9 10 11
11,1,26,424938800,0 1 2 3 4 5 7 8 9 10 11
11,1,27,84362850,0 1 2 3 4 5 6 7 8 9 10
11,2,20,11085360,0 1 2 3 4 5 6 7 8 9 10
11,2,21,10581480,0 1 2 3 4 5 6 7 8 9 10
11,2,22,116396280,0 1 2 3 4 5 6 8 9 10 11
11,2,23,17160990,0 1 2 3 4 5 6 7 8 9 10
11,2,24,82372752,1 2 3 4 5 6 7 8 9 10 11
11,2,25,343219800,1 2 3 4 5 6 7 9 10 11 12
11,2,26,212469400,0 1 2 3 4 5 7 8 9 10 12
11,2,27,84362850,0 1 2 3 4 5 6 7 8 9 10
12,0,22,232792560,0 1 2 3 4 5 6 7 8 9 10 11
12,0,23,223092870,0 1 2 3 4 5 6 7 8 9 10 11
12,0,24,82372752,0 1 2 3 4 5 6 7 8 9 10 11
12,0,25,1029659400,0 1 2 3 4 5 6 7 8 9 10 11
12,0,26,2974571600,0 1 2 3 4 5 6 7 8 9 10 11
12,0,27,1434168450,0 1 2 3 4 5 6 7 8 9 10 11
12,0,28,2362159800,0 1 2 3 4 5 6 7 8 9 10 11
12,0,29,2283421140,0 1 2 3 4 5 6 7 8 9 10 11
12,0,30,3605401800,0 1 2 3 4 5 6 7 8 9 10 11
12,1,22,232792560,0 1 2 3 4 5 6 7 8 9 10 11
12,1,23,223092870,0 1 2 3 4 5 6 7 8 9 10 11
12,1,24,82372752,0 1 2 3 4 5 6 7 8 9 10 11
12,1,25,343219800,0 1 2 3 4 5 6 7 9 10 11 12
12,1,26,424938800,0 1 2 3 4 5 7 8 9 10 11 12
12,1,27,1434168450,0 1 2 3 4 5 6 7 8 9 10 11
12,1,28,2362159800,0 1 2 3 4 5 6 7 8 9 10 11
12,1,29,2283421140,1 2 3 4 5 6 7 8 9 10 11 12
12,1,30,3605401800,0 1 2 3 4 5 6 7 8 9 10 11
12,2,22,232792560,0 1 2 3 4 5 6 7 8 9 10 11
12,2,23,223092870,0 1 2 3 4 5 6 7 8 9 10 11
12,2,24,82372752,0 1 2 3 4 5 6 7 8 9 10 11
12,2,25,343219800,0 1 2 3 4 5 6 7 9 10 11 12
12,2,26,424938800,0 1 2 3 4 5 7 8 9 10 11 12
12,2,27,1434168450,0 1 2 3 4 5 6 7 8 9 10 11
12,2,28,2362159800,0 1 2 3 4 5 6 7 8 9 10 11
12,2,29,2283421140,1 2 3 4 5 6 7 8 9 10 11 12
12,2,30,3605401800,0 1 2 3 4 5 6 7 8 9 10 11
13,0,24,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,25,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,26,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,27,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,28,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,29,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,30,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,31,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,32,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,33,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,34,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12
13,0,35,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12
13,1,24,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12
13,1,25,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12
13,1,26,1487285800,0 1 2 3 4 5 6 7 8 9 10 12 13
13,1,27,2868336900,1 2 3 4 5 6 7 8 9 10 11 12 13
13,1,28,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12
13,1,29,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12
13,1,30,34251317100,0 1 2 3 4 5 6 8 9 10 11 12 13
13,1,31,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12
13,1,32,13547570400,1 2 3 4 5 6 7 8 9 10 11 12 13
13,1,33,44706982320,0 1 2 3 4 5 6 7 8 10 11 12 13
13,1,34,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13
13,1,35,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12
13,2,24,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12
13,2,25,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12
13,2,26,1487285800,0 1 2 3 4 5 6 7 8 9 10 12 13
13,2,27,2868336900,1 2 3 4 5 6 7 8 9 10 11 12 13
13,2,28,40156716600,1 2 3 4 5 6 7 8 9 10 11 12 14
13,2,29,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12
13,2,30,34251317100,0 1 2 3 4 5 6 8 9 10 11 12 13
13,2,31,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12
13,2,32,13547570400,1 2 3 4 5 6 7 8 9 10 11 12 13
13,2,33,31933558800,0 1 2 3 4 5 7 8 9 10 11 12 14
13,2,34,72382733280,1 2 3 4 5 6 7 9 10 11 12 13 14
13,2,35,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12
14,0,26,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,27,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,28,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,29,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,30,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,31,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,32,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,33,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,34,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,0,36,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,1,26,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,1,27,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,1,28,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14
14,1,29,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,1,30,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,1,31,24131609775,0 1 2 3 4 5 6 7 8 9 11 12 13 14
14,1,32,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,1,33,223534911600,1 2 3 4 5 6 7 8 9 10 11 12 13 14
14,1,34,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14
14,1,35,211116305400,1 2 3 4 5 6 7 8 9 10 11 12 13 14
14,1,36,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,2,26,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,2,27,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,2,28,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14
14,2,29,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,2,30,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,2,31,24131609775,0 1 2 3 4 5 6 7 8 9 11 12 13 14
14,2,32,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,2,33,223534911600,1 2 3 4 5 6 7 8 9 10 11 12 13 14
14,2,34,72382733280,1 2 3 4 5 6 7 9 10 11 12 13 14 15
14,2,35,211116305400,2 3 4 5 6 7 8 9 10 11 12 13 14 15
14,2,36,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13
15,0,28,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,29,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,30,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,31,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,32,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,33,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,34,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,37,6113193886800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,38,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,39,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,40,46460273539680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,41,15118025516880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,0,42,634957071708960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,28,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,29,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,30,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,31,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,32,257403837600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
15,1,33,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,34,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15
15,1,35,211116305400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
15,1,36,7600186994400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
15,1,37,6113193886800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,38,1191289065120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15
15,1,39,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,40,15486757846560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15
15,1,41,15118025516880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,1,42,57723370155360,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15
15,2,28,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,2,29,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,2,30,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,2,31,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,2,32,257403837600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
15,2,33,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,2,34,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15
15,2,35,211116305400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
15,2,36,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16
15,2,37,6113193886800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,2,38,1191289065120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15
15,2,39,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,2,40,15486757846560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15
15,2,41,4123097868240,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16
15,2,42,57723370155360,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15
16,0,30,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,31,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,32,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,33,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,34,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,37,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,38,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,39,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,40,46460273539680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,41,45354076550640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,42,634957071708960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,0,43,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,1,30,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,1,31,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,1,32,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,1,33,4247163320400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,1,34,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,1,35,211116305400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,1,36,7600186994400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,1,37,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16
16,1,38,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,1,39,5807534192460,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,1,40,46460273539680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,1,41,45354076550640,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,1,42,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16
16,1,43,206842076390040,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16
16,2,30,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,2,31,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,2,32,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,2,33,4247163320400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,2,34,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,2,35,211116305400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,2,36,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17
16,2,37,10815650722800,1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17
16,2,38,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,2,39,5807534192460,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
16,2,40,33185909671200,0 1 2 3 4 5 7 8 9 10 11 12 14 15 16 17
16,2,41,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17
16,2,42,173170110466080,1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17
16,2,43,206842076390040,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16
17,0,32,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,33,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,34,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,37,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,39,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,40,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,41,45354076550640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,0,42,1904871215126880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,1,32,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,1,33,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,1,34,4125815796960,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
17,1,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,1,36,7600186994400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
17,1,37,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17
17,1,38,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17
17,1,39,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,1,40,232301367698400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
17,1,41,45354076550640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,1,42,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17
17,2,32,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,2,33,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,2,34,4125815796960,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
17,2,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,2,36,7600186994400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
17,2,37,10815650722800,1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18
17,2,38,27399648497760,1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18
17,2,39,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,2,40,232301367698400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
17,2,41,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17 18
17,2,42,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17
18,0,34,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,35,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,37,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,40,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,41,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,42,1904871215126880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,43,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,44,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,45,13651577041742640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,46,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,0,47,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,1,34,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,1,35,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,1,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,1,37,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18
18,1,38,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18
18,1,39,133573286426580,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
18,1,40,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,1,41,226770382753200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
18,1,42,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18
18,1,43,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18
18,1,44,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,1,45,13651577041742640,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
18,1,46,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,1,47,21203095951327290,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
18,2,34,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,2,35,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,2,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,2,37,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18
18,2,38,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18
18,2,39,133573286426580,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
18,2,40,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,2,41,226770382753200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
18,2,42,865850552330400,1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19
18,2,43,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18
18,2,44,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,2,45,10238682781306980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19
18,2,46,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,2,47,21203095951327290,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,36,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,37,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,40,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,41,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,42,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,43,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,44,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,45,13651577041742640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,46,627972543920161440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,47,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,48,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,49,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,50,11265402023475600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,51,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,52,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,53,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,0,54,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,36,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,37,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,38,136998242488800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,1,39,133573286426580,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,1,40,5342931457063200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,1,41,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,42,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19
19,1,43,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,44,1820210272232352,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,1,45,13651577041742640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,46,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19
19,1,47,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,48,145392657951958560,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,1,49,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,1,50,1733138772842400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19
19,1,51,11048759676870300,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,1,52,574535503197255600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,1,53,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19
19,1,54,1660929909242975280,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,2,36,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,2,37,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,2,38,136998242488800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,2,39,133573286426580,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,2,40,1780977152354400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 18 19 20
19,2,41,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,2,42,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19
19,2,43,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 20
19,2,44,1820210272232352,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,2,45,10238682781306980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20
19,2,46,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19
19,2,47,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,2,48,145392657951958560,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,2,49,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,2,50,1733138772842400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19
19,2,51,11048759676870300,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
19,2,52,191511834399085200,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20
19,2,53,153789806411386600,1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20
19,2,54,87417363644367120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20
20,0,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,40,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,41,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,42,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,43,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,44,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,45,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,46,627972543920161440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,47,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,48,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,49,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,50,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,51,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,52,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,0,53,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,40,5342931457063200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,1,41,5215718803323600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,1,42,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,43,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20
20,1,44,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,45,40954731125227920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,1,46,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20
20,1,47,614889782588491410,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,1,48,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,49,41907295527329232,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20
20,1,50,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,51,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,1,52,574535503197255600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,1,53,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20
20,2,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,2,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,2,40,5342931457063200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,2,41,5215718803323600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,2,42,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,2,43,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20
20,2,44,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,2,45,40954731125227920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,2,46,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 21
20,2,47,614889782588491410,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
20,2,48,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,2,49,41907295527329232,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20
20,2,50,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,2,51,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,2,52,383023668798170400,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20 21
20,2,53,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20
21,0,40,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,41,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,42,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,43,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,44,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,45,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,46,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,47,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,48,4216387080606798240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,49,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,50,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,51,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,52,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,53,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,54,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,55,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,57,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,58,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,0,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,40,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,41,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,42,219060189739591200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,43,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,44,9101051361161760,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,45,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,46,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21
21,1,47,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,48,4216387080606798240,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,49,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,50,53727301958114400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21
21,1,51,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,52,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,53,1691687870525252600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,54,1660929909242975280,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,55,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21
21,1,56,1602651666813397200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,57,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,1,58,71599546087636366800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,59,70406220319509094020,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,1,60,4224373219170545641200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,2,40,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,41,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,42,219060189739591200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,2,43,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,44,9101051361161760,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,2,45,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,46,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21
21,2,47,614889782588491410,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,48,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22
21,2,49,712424023964596944,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,50,53727301958114400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21
21,2,51,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,52,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,53,307579612822773200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22
21,2,54,87417363644367120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22
21,2,55,85856339293574850,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22
21,2,56,1602651666813397200,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
21,2,57,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,2,58,71599546087636366800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
21,2,59,70406220319509094020,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
21,2,60,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22
22,0,42,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,43,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,44,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,45,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,46,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,47,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,48,4216387080606798240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,49,20660296694973311376,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,50,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,51,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,52,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,53,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,54,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,55,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,58,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,0,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,42,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,43,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,44,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,45,204773655626139600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,1,46,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,47,1844669347765474230,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,1,48,4216387080606798240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,49,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22
22,1,50,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,51,685023099965958600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,1,52,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,53,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,54,1660929909242975280,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,1,55,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22
22,1,56,1602651666813397200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,1,57,45675572504181820200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,1,58,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,1,59,70406220319509094020,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,1,60,4224373219170545641200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,2,42,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,43,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,44,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,45,204773655626139600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,2,46,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,47,1844669347765474230,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,2,48,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23
22,2,49,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22
22,2,50,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,51,685023099965958600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,2,52,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,53,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,54,174834727288734240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23
22,2,55,85856339293574850,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23
22,2,56,1602651666813397200,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
22,2,57,45675572504181820200,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
22,2,58,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,2,59,70406220319509094020,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
22,2,60,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23
23,0,44,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,45,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,46,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,47,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,48,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,49,20660296694973311376,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,50,20255192838209128800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,51,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,52,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,53,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,54,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,55,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,61,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,62,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,63,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,0,64,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,44,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,45,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,46,4709794079401210800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23
23,1,47,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,48,12649161241820394720,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,1,49,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23
23,1,50,1558091756785317600,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23
23,1,51,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,52,35621201198229847200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,1,53,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,54,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,55,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23
23,1,56,1602651666813397200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,1,57,45675572504181820200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,1,58,2649183205242545571600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,1,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,60,4224373219170545641200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,1,61,128843383184701642056600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,1,62,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23
23,1,63,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,1,64,11989928341390621849920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,2,44,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,45,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,46,4709794079401210800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23
23,2,47,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,48,3720341541711880800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24
23,2,49,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 24
23,2,50,1558091756785317600,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23
23,2,51,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,52,35621201198229847200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,2,53,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,54,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,55,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23
23,2,56,1602651666813397200,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
23,2,57,45675572504181820200,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
23,2,58,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24
23,2,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,60,4224373219170545641200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
23,2,61,18406197597814520293800,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24
23,2,62,63399125059138903234200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24
23,2,63,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,2,64,11989928341390621849920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,46,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,47,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,48,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,49,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,50,20255192838209128800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,51,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,52,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,53,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,54,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,55,1631270446577922150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,61,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,62,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,63,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,0,64,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,1,46,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,1,47,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,1,48,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,1,49,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24
24,1,50,4674275270355952800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24
24,1,51,19865669899012799400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,1,52,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,1,53,104884647972565661200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,1,54,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,1,55,171712678587149700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24
24,1,56,1602651666813397200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,1,57,45675572504181820200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,1,58,2649183205242545571600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,1,59,2605030151821836478740,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,1,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,1,61,128843383184701642056600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,1,62,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24
24,1,63,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24
24,1,64,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,2,46,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,2,47,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,2,48,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,2,49,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24
24,2,50,4674275270355952800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24
24,2,51,19865669899012799400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,2,52,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,2,53,104884647972565661200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,2,54,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,2,55,171712678587149700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24
24,2,56,1602651666813397200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,2,57,45675572504181820200,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
24,2,58,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24 25
24,2,59,2605030151821836478740,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
24,2,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,2,61,128843383184701642056600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
24,2,62,63399125059138903234200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25
24,2,63,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24
24,2,64,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
25,0,48,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,49,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,50,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,51,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,52,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,53,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,54,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,55,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,61,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,62,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,63,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,64,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,65,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,66,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,67,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,0,68,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,48,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,49,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,50,60765578514627386400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,51,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,52,1033014834748665568800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,53,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,54,51488827186532233680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25
25,1,55,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,57,45675572504181820200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,58,2649183205242545571600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,59,2605030151821836478740,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,60,156301809109310188724400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,61,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,62,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25
25,1,63,499268109840718862969325,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,64,491587061997015495846720,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,1,65,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,66,45843843658258260014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25
25,1,67,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,1,68,2514138279491364926400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25
25,2,48,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,49,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,50,60765578514627386400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,2,51,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,52,1033014834748665568800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,2,53,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,54,51488827186532233680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25
25,2,55,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,57,45675572504181820200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
25,2,58,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24 25 26
25,2,59,2605030151821836478740,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
25,2,60,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26
25,2,61,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,62,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25
25,2,63,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26
25,2,64,44689732908819590531520,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26
25,2,65,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,66,45843843658258260014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25
25,2,67,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,2,68,2514138279491364926400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25
26,0,50,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,51,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,52,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,53,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,54,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,55,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,56,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,62,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,63,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,64,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,66,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,67,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,0,68,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,50,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,51,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,52,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,53,3041654791204404174800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,54,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,55,5323093036201640700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26
26,1,56,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,58,2649183205242545571600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,59,2605030151821836478740,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,60,156301809109310188724400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,61,4767205177833960756094200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,62,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,63,499268109840718862969325,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,64,491587061997015495846720,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,65,484138773178878897424800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,1,66,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,1,67,33386277446775037184400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26
26,1,68,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,50,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,51,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,52,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,53,3041654791204404174800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,2,54,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,55,5323093036201640700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26
26,2,56,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,58,2649183205242545571600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,2,59,2605030151821836478740,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
26,2,60,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27
26,2,61,2383602588916980378047100,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20 21 22 23 24 25 26 27
26,2,62,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,63,499268109840718862969325,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
26,2,64,44689732908819590531520,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27
26,2,65,28478751363463464554400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27
26,2,66,779345342190390420244800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,2,67,33386277446775037184400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26
26,2,68,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
27,0,52,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,53,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,54,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,55,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,56,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,57,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,63,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,64,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,66,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,67,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,68,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,69,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,70,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,73,66956022482527750550378400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,0,74,66063275516094047209706688,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,52,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,53,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,54,1493175988409434776720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27
27,1,55,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,56,99364403342430626400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,57,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,59,2605030151821836478740,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,60,156301809109310188724400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,61,4767205177833960756094200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,62,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27
27,1,63,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,64,491587061997015495846720,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,65,484138773178878897424800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,66,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27
27,1,67,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,68,756755622126900842846400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,69,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,70,1214328788994329259451200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,71,1197463111369408019736600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,72,86217344018597377421035200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,1,73,66956022482527750550378400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,1,74,3477014500847055116300352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27
27,2,52,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,53,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,54,1493175988409434776720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27
27,2,55,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,56,99364403342430626400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,2,57,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,59,2605030151821836478740,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,2,60,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27 28
27,2,61,2383602588916980378047100,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20 21 22 23 24 25 26 27 28
27,2,62,2345767627188139419665400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28
27,2,63,499268109840718862969325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,64,491587061997015495846720,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,2,65,28478751363463464554400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28
27,2,66,1389267783904609010001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28
27,2,67,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,68,756755622126900842846400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,2,69,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,70,1214328788994329259451200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
27,2,71,1197463111369408019736600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
27,2,72,17243468803719475484207040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28
27,2,73,66956022482527750550378400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,2,74,3477014500847055116300352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27
28,0,54,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,55,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,56,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,57,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,58,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,64,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,66,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,67,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,68,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,69,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,70,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,0,73,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,54,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,55,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,56,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,57,2831885495259272852400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,58,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,60,156301809109310188724400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,61,4767205177833960756094200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,62,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,63,18472920064106597929865025,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,64,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,65,484138773178878897424800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,66,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28
28,1,67,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28
28,1,68,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,69,745944827525087973662880,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,70,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,1,71,1197463111369408019736600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,72,86217344018597377421035200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,1,73,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28
28,2,54,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,55,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,56,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,57,2831885495259272852400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,2,58,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,60,156301809109310188724400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,2,61,2383602588916980378047100,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20 21 22 23 24 25 26 27 28 29
28,2,62,2345767627188139419665400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29
28,2,63,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29
28,2,64,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,65,484138773178878897424800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,2,66,1389267783904609010001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29
28,2,67,1368837375317776524560400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29
28,2,68,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,69,745944827525087973662880,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,2,70,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,2,71,1197463111369408019736600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
28,2,72,17243468803719475484207040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29
28,2,73,165628055614673909256199200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29
29,0,56,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,57,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,58,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,59,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,66,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,67,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,69,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,70,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,73,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,74,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,75,65194021890882283430631600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,76,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,77,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,78,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,0,79,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,56,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,57,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,58,82124679362518912719600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29
29,1,59,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,61,4767205177833960756094200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,62,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,63,18472920064106597929865025,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,64,18188721293889573346328640,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,66,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,67,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29
29,1,68,31026980507202934556702400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,69,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,70,52216137926756158156401600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,72,86217344018597377421035200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,73,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29
29,1,74,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29
29,1,75,65194021890882283430631600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,76,64347346281909786243220800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,77,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,1,78,353910404550503824337714400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,1,79,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29
29,2,56,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,57,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,58,82124679362518912719600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29
29,2,59,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,61,4767205177833960756094200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,2,62,2345767627188139419665400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
29,2,63,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30
29,2,64,1653520117626324849666240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30
29,2,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,66,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29
29,2,67,1368837375317776524560400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30
29,2,68,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30
29,2,69,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,70,52216137926756158156401600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,2,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,72,86217344018597377421035200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,2,73,165628055614673909256199200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30
29,2,74,163419681539811590466116544,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30
29,2,75,65194021890882283430631600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,76,64347346281909786243220800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,2,77,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,2,78,353910404550503824337714400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,2,79,232991016329081684355661980,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30
30,0,58,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,59,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,60,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,66,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,67,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,70,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,71,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,73,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,74,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,75,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,76,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,77,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,78,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,79,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,82,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,83,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,84,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,85,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,0,88,7850082043000031828863881211200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,58,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,59,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,60,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,62,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,63,18472920064106597929865025,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,64,18188721293889573346328640,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,65,17913134607618519204717600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,66,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,67,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30
30,1,68,31026980507202934556702400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,69,30583737928528606920178080,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,70,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,71,51490913788884544848673800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,73,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30
30,1,74,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30
30,1,75,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30
30,1,76,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,77,63522380303936583855487200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,78,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,79,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30
30,1,80,2071031256258503860939217600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,81,83876765878469406368038312800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,82,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,1,83,7542747061054685002654045200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,84,126718150625718708044587959360,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,85,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30
30,1,86,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30
30,1,87,5263123187920475885261011266600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,1,88,7850082043000031828863881211200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,58,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,59,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,60,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,62,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,2,63,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31
30,2,64,1653520117626324849666240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31
30,2,65,1053713800448148188512800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
30,2,66,31953159029806007230036800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,67,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30
30,2,68,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30 31
30,2,69,30583737928528606920178080,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
30,2,70,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,71,51490913788884544848673800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,2,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,73,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30
30,2,74,163419681539811590466116544,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31
30,2,75,278556275351951574658153200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31
30,2,76,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,77,63522380303936583855487200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,2,78,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,79,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30
30,2,80,2071031256258503860939217600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
30,2,81,83876765878469406368038312800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
30,2,82,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,2,83,7542747061054685002654045200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,2,84,4369591400886852001537515840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31
30,2,85,185707634537691210065344423200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31
30,2,86,483965350613377092897564254400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31
30,2,87,5263123187920475885261011266600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
30,2,88,7850082043000031828863881211200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
31,0,60,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,61,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,67,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,71,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,72,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,73,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,74,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,75,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,77,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,78,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,79,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,83,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,84,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,85,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,89,7762858909188920364098726975520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,90,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,91,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,92,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,93,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,0,94,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,60,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,61,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,63,18472920064106597929865025,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,64,18188721293889573346328640,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,65,17913134607618519204717600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,66,69545110829577780441844800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,67,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,68,31026980507202934556702400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,69,30583737928528606920178080,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,70,2140861654997002484412465600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,71,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,72,3707345792799687229104513600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,73,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,74,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,75,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31
31,1,76,3024325275249759953431377600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,77,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,78,4954745663707053540728001600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,79,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,80,2071031256258503860939217600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,81,83876765878469406368038312800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,82,6877894802034491322179141649600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,83,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,84,126718150625718708044587959360,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,85,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31
31,1,86,5323618856747148021873206798400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,87,5263123187920475885261011266600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,88,463154840537001877902968991460800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,89,7762858909188920364098726975520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,90,333806642057813106912988737600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31
31,1,91,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,1,92,123154821404372084041756641600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,93,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31
31,1,94,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,60,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,61,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,63,18472920064106597929865025,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,64,18188721293889573346328640,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,65,17913134607618519204717600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,66,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32
31,2,67,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,68,31026980507202934556702400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,69,30583737928528606920178080,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,70,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32
31,2,71,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,72,3707345792799687229104513600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,73,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,74,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,75,437731289838781045891383600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32
31,2,76,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32
31,2,77,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,78,4954745663707053540728001600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,79,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,80,2071031256258503860939217600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,81,83876765878469406368038312800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,82,6877894802034491322179141649600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,83,128226700037929645045118768400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,84,126718150625718708044587959360,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,85,185707634537691210065344423200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32
31,2,86,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32
31,2,87,5263123187920475885261011266600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,88,463154840537001877902968991460800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,89,7762858909188920364098726975520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,90,333806642057813106912988737600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31
31,2,91,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,2,92,123154821404372084041756641600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
31,2,93,301405220805436942523246517600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32
31,2,94,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32
32,0,62,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,67,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,72,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,73,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,74,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,75,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,78,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,79,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,83,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,84,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,85,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,90,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,91,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,92,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,93,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,0,94,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,62,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,64,18188721293889573346328640,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,65,17913134607618519204717600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,66,69545110829577780441844800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,67,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32
32,1,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,69,30583737928528606920178080,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,70,2140861654997002484412465600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,71,2111127465344266338795625800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,72,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,73,27063624287437716772462949280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32
32,1,74,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,75,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32
32,1,76,3024325275249759953431377600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,77,2985551874285019441207898400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,78,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,79,1630937114303571790489633860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32
32,1,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,81,83876765878469406368038312800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,82,6877894802034491322179141649600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,83,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,84,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,85,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32
32,1,86,5323618856747148021873206798400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,87,5263123187920475885261011266600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,88,463154840537001877902968991460800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,89,458008675642146301481824891555680,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,90,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,91,244971003445653167170015928400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32
32,1,92,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,1,93,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,1,94,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32
32,2,62,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,64,18188721293889573346328640,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,2,65,17913134607618519204717600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,2,66,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33
32,2,67,50646982886757731408734800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33
32,2,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,69,30583737928528606920178080,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,2,70,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33
32,2,71,2111127465344266338795625800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
32,2,72,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,73,27063624287437716772462949280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32
32,2,74,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,75,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32
32,2,76,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33
32,2,77,2985551874285019441207898400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
32,2,78,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,79,1630937114303571790489633860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32
32,2,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,81,83876765878469406368038312800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,2,82,6877894802034491322179141649600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
32,2,83,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,2,84,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,85,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32
32,2,86,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33
32,2,87,5263123187920475885261011266600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
32,2,88,463154840537001877902968991460800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
32,2,89,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33
32,2,90,7677552767329701458998740964800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,91,244971003445653167170015928400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32
32,2,92,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,2,93,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,2,94,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33
33,0,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,67,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,68,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,73,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,74,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,75,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,79,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,80,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,83,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,84,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,85,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,91,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,92,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,93,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,0,94,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,66,1182266884102822267511361600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,67,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33
33,1,68,1147998278766508578597988800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,70,2140861654997002484412465600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,71,2111127465344266338795625800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,72,152001177504787176393285057600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,73,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,74,7027046306211898390043011392,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,75,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,76,3024325275249759953431377600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,77,2985551874285019441207898400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,78,232873046194231516414216075200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,79,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,80,14497218793809527026574523200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,82,6877894802034491322179141649600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,83,6796015102010271187391294725200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,84,6716061983163091526363161846080,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,85,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,86,5323618856747148021873206798400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,87,5263123187920475885261011266600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,88,463154840537001877902968991460800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,89,458008675642146301481824891555680,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,90,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33
33,1,91,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,92,7512444105666697126547155137600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,1,93,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,1,94,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33
33,2,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,66,1182266884102822267511361600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,67,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33
33,2,68,229599655753301715719597760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20 21 22 23 25 26 27 28 29 30 31 32 33 34
33,2,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,70,2140861654997002484412465600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,71,2111127465344266338795625800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
33,2,72,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34
33,2,73,135318121437188583862314746400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,74,7027046306211898390043011392,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,75,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,76,3024325275249759953431377600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,77,2985551874285019441207898400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
33,2,78,77624348731410505471405358400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34
33,2,79,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,80,14497218793809527026574523200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,82,6877894802034491322179141649600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,83,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34
33,2,84,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34
33,2,85,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,86,5323618856747148021873206798400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,87,5263123187920475885261011266600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
33,2,88,463154840537001877902968991460800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
33,2,89,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34
33,2,90,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34
33,2,91,7594101106815248182270493780400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,92,7512444105666697126547155137600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,2,93,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,2,94,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33
34,0,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,67,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,68,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,69,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,73,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,74,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,75,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,79,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,80,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,81,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,83,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,84,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,85,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,92,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,93,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,94,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,95,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,96,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,97,1864858687956268099879009757216400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,98,1846021731512265391799423800072800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,99,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,100,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,101,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,102,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,0,103,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,67,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,68,1147998278766508578597988800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,69,1131598303355558456046588960,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,71,2111127465344266338795625800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,72,152001177504787176393285057600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,73,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34
34,1,74,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,75,131757118241473094813306463600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,77,2985551874285019441207898400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,78,232873046194231516414216075200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,79,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34
34,1,80,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,81,587137361149285844576268189600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,83,6796015102010271187391294725200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,84,6716061983163091526363161846080,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,85,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34
34,1,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,87,5263123187920475885261011266600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,88,463154840537001877902968991460800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,89,458008675642146301481824891555680,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,90,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34
34,1,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34
34,1,92,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,93,18385718469131653493918037573600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,94,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,95,5607392962067816451526232087850,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,96,269154862179255189673259140216800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34
34,1,97,1864858687956268099879009757216400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,98,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34
34,1,99,1827561514197142737881429562072072,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,100,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,1,101,2700961558880764069739894436190800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,102,275498079005837935113469232491461600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,1,103,272849059015397185737378182179043700,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,67,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,68,1147998278766508578597988800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,69,1131598303355558456046588960,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,71,2111127465344266338795625800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,72,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35
34,2,73,292002262048670102018679189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
34,2,74,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,75,131757118241473094813306463600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,77,2985551874285019441207898400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,78,77624348731410505471405358400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35
34,2,79,76654044372267874153012791420,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35
34,2,80,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,81,587137361149285844576268189600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,82,6877894802034491322179141649600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35
34,2,83,2798359159651288135984650769200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35
34,2,84,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35
34,2,85,9842504630497634133463254429600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35
34,2,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,87,5263123187920475885261011266600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,88,463154840537001877902968991460800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
34,2,89,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35
34,2,90,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35
34,2,91,14453289203293536863030939775600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35
34,2,92,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,93,18385718469131653493918037573600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,94,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,95,5607392962067816451526232087850,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,96,269154862179255189673259140216800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34
34,2,97,745943475182507239951603902886560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35
34,2,98,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34
34,2,99,1827561514197142737881429562072072,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
34,2,100,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,2,101,2700961558880764069739894436190800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,2,102,21192159923525995008728402499343200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35
34,2,103,90949686338465728579126060726347900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35
35,0,68,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,69,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,70,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,73,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,75,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,76,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,79,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,81,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,82,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,83,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,84,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,85,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,86,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,93,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,94,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,95,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,96,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,97,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,98,1846021731512265391799423800072800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,99,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,100,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,0,101,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,68,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,69,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,70,79211881234889091923261227200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,72,152001177504787176393285057600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,73,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35
35,1,74,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,75,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,76,130045986835739677997549236800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,78,232873046194231516414216075200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,79,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35
35,1,80,681369283309047770249002590400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,81,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35
35,1,83,6796015102010271187391294725200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,84,6716061983163091526363161846080,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,85,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35
35,1,86,282151799407598845159279960315200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,88,463154840537001877902968991460800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,89,458008675642146301481824891555680,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,90,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35
35,1,92,443234202234335130466282153118400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,93,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,94,86412876804918771421414776595920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35
35,1,95,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,1,96,538309724358510379346518280433600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,97,3729717375912536199758019514432800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,98,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35
35,1,99,1827561514197142737881429562072072,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,100,182756151419714273788142956207207200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,1,101,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,68,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,69,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,70,79211881234889091923261227200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,2,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,72,152001177504787176393285057600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,2,73,1109608595784946387670980920480,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36
35,2,74,288108898554687833991763467072,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
35,2,75,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,76,130045986835739677997549236800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,2,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,78,232873046194231516414216075200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,2,79,76654044372267874153012791420,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36
35,2,80,681369283309047770249002590400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
35,2,81,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35
35,2,83,2798359159651288135984650769200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36
35,2,84,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36
35,2,85,9842504630497634133463254429600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36
35,2,86,141075899703799422579639980157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36
35,2,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,88,463154840537001877902968991460800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,2,89,19913420680093317455731517024160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36
35,2,90,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36
35,2,91,14453289203293536863030939775600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36
35,2,92,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36
35,2,93,349328650913501416384442713898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,94,86412876804918771421414776595920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35
35,2,95,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,2,96,538309724358510379346518280433600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,2,97,745943475182507239951603902886560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36
35,2,98,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36
35,2,99,1827561514197142737881429562072072,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,2,100,10750361848218486693420173894541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36
35,2,101,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
36,0,70,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,71,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,73,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,75,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,76,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,77,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,79,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,82,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,83,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,84,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,85,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,86,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,94,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,95,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,96,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,97,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,98,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,99,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,100,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,102,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,103,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,106,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,107,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,108,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,109,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,0,110,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,70,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,71,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,73,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36
36,1,74,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,75,5402041847900396887345565007600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,76,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,77,128378730594255835971939631200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,79,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36
36,1,80,681369283309047770249002590400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,81,27595455974016434695084604911200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,82,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,83,47572105714071898311739063076400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,84,6716061983163091526363161846080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,85,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36
36,1,86,282151799407598845159279960315200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,87,278945528959785221918833597129800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,89,458008675642146301481824891555680,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,90,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36
36,1,92,443234202234335130466282153118400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,93,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,94,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,95,342050970686136803543100157358850,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,96,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,97,3729717375912536199758019514432800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,98,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36
36,1,99,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,100,182756151419714273788142956207207200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,101,180964424445011192672572927224783600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,102,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,103,272849059015397185737378182179043700,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,104,270250496548583879206546009015433760,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,105,14188151068800653658343665473310272400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,106,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,107,20986177545949010666788452503688720600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,1,108,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,109,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,1,110,30488619285562353889847422297102754400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,70,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,71,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,73,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36
36,2,74,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,75,771720263985770983906509286800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32 33 35 36 37
36,2,76,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,77,128378730594255835971939631200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,79,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36
36,2,80,681369283309047770249002590400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
36,2,81,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37
36,2,82,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,83,47572105714071898311739063076400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,84,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37
36,2,85,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36
36,2,86,141075899703799422579639980157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37
36,2,87,278945528959785221918833597129800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
36,2,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,89,458008675642146301481824891555680,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,90,14612116557175883421965345707200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36 37
36,2,91,14453289203293536863030939775600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37
36,2,92,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37
36,2,93,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,94,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,95,342050970686136803543100157358850,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,96,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,97,3729717375912536199758019514432800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,98,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37
36,2,99,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,100,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37
36,2,101,180964424445011192672572927224783600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
36,2,102,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,103,272849059015397185737378182179043700,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,104,270250496548583879206546009015433760,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
36,2,105,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37
36,2,106,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,107,20986177545949010666788452503688720600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,2,108,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,109,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,2,110,15244309642781176944923711148551377200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37
37,0,72,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,73,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,75,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,76,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,77,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,78,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,79,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,82,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,83,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,84,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,85,285432634284431389870434378458400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,86,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,88,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,94,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,95,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,96,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,97,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,98,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,100,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,103,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,106,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,107,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,108,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,0,109,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,72,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,73,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,74,5474069072539068845843505874368,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,75,5402041847900396887345565007600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,76,5331885460265326797899518708800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,77,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,78,10013540986351955205811291233600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,79,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,80,681369283309047770249002590400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,81,27595455974016434695084604911200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,82,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37
37,1,83,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,84,47012433882141640684542132922560,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,85,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37
37,1,86,282151799407598845159279960315200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,87,278945528959785221918833597129800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,88,24547206548461099528857356547422400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,90,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37
37,1,92,443234202234335130466282153118400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,93,20610390403896583566682120120005600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37
37,1,95,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,96,32836893185869133140137615106449600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,97,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,98,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,99,3655123028394285475762859124144144,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,100,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,101,180964424445011192672572927224783600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,102,18458371293391141652602438576927927200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,103,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,104,270250496548583879206546009015433760,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,105,14188151068800653658343665473310272400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,106,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37
37,1,107,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,1,108,2266507174962493152013152870398381824800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,1,109,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,72,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,73,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,74,5474069072539068845843505874368,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,75,5402041847900396887345565007600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,76,1777295153421775599299839569600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38
37,2,77,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,78,10013540986351955205811291233600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,79,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,80,681369283309047770249002590400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,81,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37 38
37,2,82,323261055695621092142419657531200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38
37,2,83,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,84,47012433882141640684542132922560,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,85,68897532413483438934242781007200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38
37,2,86,282151799407598845159279960315200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,87,278945528959785221918833597129800,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
37,2,88,24547206548461099528857356547422400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
37,2,89,458008675642146301481824891555680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,90,19694591881410973307866335518400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,91,14453289203293536863030939775600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38
37,2,92,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38
37,2,93,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38
37,2,94,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38
37,2,95,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,96,32836893185869133140137615106449600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,97,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,98,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,99,3655123028394285475762859124144144,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
37,2,100,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38
37,2,101,180964424445011192672572927224783600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,102,18458371293391141652602438576927927200,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
37,2,103,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,104,270250496548583879206546009015433760,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,105,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38
37,2,106,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38
37,2,107,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,2,108,2266507174962493152013152870398381824800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
37,2,109,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
38,0,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,75,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,76,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,77,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,78,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,79,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,82,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,84,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,85,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,86,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,88,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,89,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,94,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,95,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,96,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,97,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,98,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,100,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,103,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,106,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,108,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,109,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,110,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,111,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,0,112,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,75,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,76,5331885460265326797899518708800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,77,5263527954364489274849524879200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,78,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,79,3296123908007518588579550031060,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38
38,1,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,81,27595455974016434695084604911200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,82,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38
38,1,83,2235888968561379220651735964590800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,84,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,85,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38
38,1,86,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,87,278945528959785221918833597129800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,88,24547206548461099528857356547422400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,89,24274459809033753978536719252451040,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38
38,1,92,443234202234335130466282153118400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,93,20610390403896583566682120120005600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38
38,1,95,20181007270482071409042909284172150,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,96,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,97,227512759930664708185239190380400800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,98,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,99,3655123028394285475762859124144144,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,100,182756151419714273788142956207207200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38
38,1,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,102,18458371293391141652602438576927927200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,103,18280886954031611444404338205995927900,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,105,14188151068800653658343665473310272400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,106,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38
38,1,107,1490018605762379757341980127761899162600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,108,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,109,60700069304892322744332595300595483760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38
38,1,110,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,1,111,30216399470512690015830927455164336950,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,1,112,3384236740697421281773063874978405738400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,75,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,76,5331885460265326797899518708800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,77,5263527954364489274849524879200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,78,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,79,3296123908007518588579550031060,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38
38,2,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,81,27595455974016434695084604911200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,82,323261055695621092142419657531200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39
38,2,83,131522880503610542391278586152400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39
38,2,84,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,85,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38
38,2,86,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,87,278945528959785221918833597129800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,88,24547206548461099528857356547422400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
38,2,89,1055411296044945825153770402280480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
38,2,90,452975613272452386080925716923200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38
38,2,92,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38 39
38,2,93,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39
38,2,94,5098359731490207513863471819159280,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39
38,2,95,20181007270482071409042909284172150,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
38,2,96,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,97,227512759930664708185239190380400800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,98,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,99,3655123028394285475762859124144144,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,100,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39
38,2,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,102,18458371293391141652602438576927927200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,103,6093628984677203814801446068665309300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39
38,2,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,105,14188151068800653658343665473310272400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,106,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38 39
38,2,107,1490018605762379757341980127761899162600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
38,2,108,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,109,60700069304892322744332595300595483760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38
38,2,110,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,2,111,30216399470512690015830927455164336950,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
38,2,112,147140727856409620946654951086017640800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,0,76,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,77,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,78,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,79,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,80,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,82,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,84,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,85,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,86,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,88,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,89,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,90,24007707503439976462289062996929600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,94,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,95,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,96,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,97,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,98,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,100,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,101,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,103,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,104,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,106,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,108,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,109,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,110,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,111,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,112,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,113,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,114,3325380449554857433394401894543998682080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,0,115,3296713376713867283106519119591033176200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,76,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,77,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,78,410555180440430163438262940577600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,79,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,80,29298879182289054120707111387200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,82,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39
39,1,83,2235888968561379220651735964590800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,84,2209584392460657112173480247360320,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,85,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,86,1975062595853191916114959722206400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,88,24547206548461099528857356547422400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,89,24274459809033753978536719252451040,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,90,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,92,443234202234335130466282153118400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,93,20610390403896583566682120120005600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39
39,1,95,20181007270482071409042909284172150,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,96,1937376697966278855268119291280526400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,97,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,98,45042930248899275559905940721776320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,100,365512302839428547576285912414414400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,101,361928848890022385345145854449567200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,103,18280886954031611444404338205995927900,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,104,18106783268755119906838582604034061920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,106,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,107,1490018605762379757341980127761899162600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,108,160922009422337013792933853798285109560800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,109,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,110,2225669207846051833958861827688501071200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,111,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,1,112,3384236740697421281773063874978405738400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,113,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,1,114,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39
39,1,115,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39
39,2,76,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,77,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,78,410555180440430163438262940577600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,79,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,80,29298879182289054120707111387200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,82,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39
39,2,83,131522880503610542391278586152400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40
39,2,84,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40
39,2,85,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,86,1975062595853191916114959722206400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,88,24547206548461099528857356547422400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,89,1055411296044945825153770402280480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
39,2,90,774442177530321821364163322481600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40
39,2,91,448051965302099642753959133043600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,92,443234202234335130466282153118400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,93,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40
39,2,94,5098359731490207513863471819159280,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40
39,2,95,20181007270482071409042909284172150,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
39,2,96,1937376697966278855268119291280526400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
39,2,97,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,98,45042930248899275559905940721776320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,100,365512302839428547576285912414414400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 40
39,2,102,18458371293391141652602438576927927200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40
39,2,103,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40
39,2,104,18106783268755119906838582604034061920,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
39,2,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,106,501314671097623095928142846723629624800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,107,1490018605762379757341980127761899162600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
39,2,108,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40
39,2,109,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,110,2225669207846051833958861827688501071200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,111,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,2,112,3384236740697421281773063874978405738400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,2,113,115674153568907623968649793669860813200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40
39,2,114,114668291363960601151531099811862023520,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40
39,2,115,1098904458904622427702173039863677725400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40
40,0,78,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,79,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,80,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,81,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,82,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,84,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,85,93907336679577927267372910512813600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,86,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,87,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,88,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,89,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,90,24007707503439976462289062996929600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,91,23746754161011281065959834051310800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,94,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,95,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,96,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,97,13423252835909217782929112232443647200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,98,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,99,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,100,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,101,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,102,36916742586782283305204877153855854400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,103,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,104,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,105,950606121609643795109025586711788250800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,106,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,108,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,109,159459082063952131849361727854664335837520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,110,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,111,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,112,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,113,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,114,3325380449554857433394401894543998682080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,115,3296713376713867283106519119591033176200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,116,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,117,191209375849404302420178108936279924219600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,0,118,2400032586983268555002767456066485592800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,78,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,79,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,80,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,81,1186604606882706691888638011181600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,82,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,83,2235888968561379220651735964590800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,84,2209584392460657112173480247360320,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,85,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40
40,1,86,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,87,1952618702718496553431835179908600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,88,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,89,24274459809033753978536719252451040,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,90,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,91,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40
40,1,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,93,20610390403896583566682120120005600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40
40,1,95,20181007270482071409042909284172150,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,96,1937376697966278855268119291280526400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,97,13423252835909217782929112232443647200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,98,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,99,222962504732051414021534406572792784,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,100,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,101,361928848890022385345145854449567200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40
40,1,103,18280886954031611444404338205995927900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,104,18106783268755119906838582604034061920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,105,950606121609643795109025586711788250800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,106,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,107,1490018605762379757341980127761899162600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,108,160922009422337013792933853798285109560800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,109,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40
40,1,110,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,111,2205797161347426371155657704226996597350,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,112,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,1,113,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,114,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40
40,1,115,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40
40,1,116,3268536339306056451626976221132990157600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,117,191209375849404302420178108936279924219600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,1,118,2400032586983268555002767456066485592800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,78,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,79,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,80,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,81,1186604606882706691888638011181600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,82,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,83,2235888968561379220651735964590800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,84,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,85,3238184023433721629909410707338400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,86,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,87,1952618702718496553431835179908600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,88,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,89,7387879072314620776076392815963360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,90,774442177530321821364163322481600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41
40,2,91,766024327774557453740639808106800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41
40,2,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,93,20610390403896583566682120120005600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,94,5098359731490207513863471819159280,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41
40,2,95,20181007270482071409042909284172150,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,96,1937376697966278855268119291280526400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,97,2684650567181843556585822446488729440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,98,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,99,222962504732051414021534406572792784,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,100,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,101,361928848890022385345145854449567200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,102,18458371293391141652602438576927927200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41
40,2,103,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,104,18106783268755119906838582604034061920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,105,316868707203214598369675195570596083600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,106,1503944013292869287784428540170888874400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,107,1490018605762379757341980127761899162600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,108,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40 41
40,2,109,4309704920647354914847614266342279346960,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41
40,2,110,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,111,2205797161347426371155657704226996597350,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,112,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,2,113,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,2,114,114668291363960601151531099811862023520,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,115,1098904458904622427702173039863677725400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41
40,2,116,3268536339306056451626976221132990157600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,2,117,11247610344082606024716359349192936718800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40 41
40,2,118,2400032586983268555002767456066485592800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
41,0,80,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,81,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,82,97301577764381948734868316916891200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,84,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,85,93907336679577927267372910512813600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,86,92827942005100020057403106943700800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,87,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,88,171830445839227696702001495831956800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,89,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,90,24007707503439976462289062996929600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,91,23746754161011281065959834051310800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,92,23491412718419761914712954115275200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,94,20393438925960830055453887276637120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,95,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,96,1937376697966278855268119291280526400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,97,13423252835909217782929112232443647200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,98,13287664423425286290172252512924014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,99,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,100,22296250473205141402153440657279278400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,101,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,102,36916742586782283305204877153855854400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,103,36561773908063222888808676411991855800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,104,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,105,950606121609643795109025586711788250800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,106,100764248890622242281556712191449554584800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,108,160922009422337013792933853798285109560800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,109,159459082063952131849361727854664335837520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,110,158022513757069680211079189765883576055200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,111,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,112,247049282070911753569433662873423618903200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,113,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,114,3325380449554857433394401894543998682080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,115,3296713376713867283106519119591033176200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,116,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,117,191209375849404302420178108936279924219600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,118,189602574371678215845218629029252361831200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,119,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,120,25963988895546268913211757024719253231200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,0,121,523607109393516423083103766665171606829200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,80,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,81,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,82,97301577764381948734868316916891200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,84,2209584392460657112173480247360320,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,85,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,86,92827942005100020057403106943700800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,87,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,88,171830445839227696702001495831956800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,89,24274459809033753978536719252451040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,90,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,91,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41
41,1,92,23491412718419761914712954115275200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41
41,1,95,20181007270482071409042909284172150,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,96,1937376697966278855268119291280526400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,97,13423252835909217782929112232443647200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,98,2657532884685057258034450502584802880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,99,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,100,22296250473205141402153440657279278400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,101,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41
41,1,103,36561773908063222888808676411991855800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,104,18106783268755119906838582604034061920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,105,950606121609643795109025586711788250800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,106,33588082963540747427185570730483184861600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,108,160922009422337013792933853798285109560800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,109,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41
41,1,110,158022513757069680211079189765883576055200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,111,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,112,247049282070911753569433662873423618903200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,113,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,114,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,115,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41
41,1,116,3268536339306056451626976221132990157600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,117,191209375849404302420178108936279924219600,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,118,189602574371678215845218629029252361831200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,119,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,1,120,25963988895546268913211757024719253231200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,1,121,38312715321476811445105153658427190743600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 41
41,2,80,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,81,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,82,97301577764381948734868316916891200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,84,2209584392460657112173480247360320,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,85,3238184023433721629909410707338400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,86,46413971002550010028701553471850400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42
41,2,87,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,88,171830445839227696702001495831956800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,89,7387879072314620776076392815963360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,90,1043813369714781585316915782475200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,91,766024327774557453740639808106800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41 42
41,2,92,11745706359209880957356477057637600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38 39 40 41 42
41,2,93,20610390403896583566682120120005600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41
41,2,95,20181007270482071409042909284172150,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,96,1937376697966278855268119291280526400,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,97,2684650567181843556585822446488729440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,98,2657532884685057258034450502584802880,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,99,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,100,22296250473205141402153440657279278400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,101,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41
41,2,103,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,104,18106783268755119906838582604034061920,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 42
41,2,105,633737414406429196739350391141192167200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,106,11196027654513582475728523576827728287200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38 39 40 41 42
41,2,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,108,160922009422337013792933853798285109560800,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,109,4309704920647354914847614266342279346960,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41 42
41,2,110,79011256878534840105539594882941788027600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42
41,2,111,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,112,247049282070911753569433662873423618903200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,113,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,114,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,115,1098904458904622427702173039863677725400,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41 42
41,2,116,3268536339306056451626976221132990157600,2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,117,11247610344082606024716359349192936718800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40 41 42
41,2,118,37920514874335643169043725805850472366240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,2,119,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,2,120,25963988895546268913211757024719253231200,1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
41,2,121,12770905107158937148368384552809063581200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 42


==> Pascal_LCM_reproducibility/primary/row_minima.csv <==
n,r,A_r(n),one_optimal_support
1,0,1,0
2,2,2,0 1
3,4,12,0 1 2
3,5,10,0 1 2
4,6,60,0 1 2 3
4,7,105,0 1 2 3
4,8,56,0 1 2 3
5,8,280,0 1 2 3 4
5,9,252,0 1 2 3 4
5,10,1260,0 1 2 4 5
6,10,2520,0 1 2 3 4 5
6,11,2310,0 1 2 3 4 5
6,12,3960,0 1 2 3 4 5
6,13,5148,0 1 2 3 5 6
6,14,4004,0 1 2 3 4 5
7,12,27720,0 1 2 3 4 5 6
7,13,25740,0 1 2 3 4 5 6
7,14,12012,0 1 2 3 4 5 6
7,15,15015,0 1 2 3 4 5 6
7,16,240240,0 1 2 3 4 5 6
8,14,24024,0 1 2 3 4 5 6 7
8,15,45045,0 1 2 3 4 5 6 7
8,16,240240,0 1 2 3 4 5 6 7
8,17,680680,0 1 2 3 4 5 6 7
9,16,720720,0 1 2 3 4 5 6 7 8
9,17,680680,0 1 2 3 4 5 6 7 8
9,18,12252240,0 1 2 3 4 5 6 7 8
9,19,1058148,0 1 2 3 4 5 6 7 8
9,20,1007760,0 1 2 3 4 5 6 7 8
9,21,813960,0 1 2 3 4 5 6 7 8
9,22,4476780,0 1 2 3 4 5 6 8 9
9,23,3432198,0 1 2 3 5 6 7 8 10
10,18,12252240,0 1 2 3 4 5 6 7 8 9
10,19,11639628,0 1 2 3 4 5 6 7 8 9
10,20,1007760,0 1 2 3 4 5 6 7 8 9
10,21,10581480,0 1 2 3 4 5 6 7 8 9
10,22,17907120,0 1 2 3 4 5 6 7 8 9
10,23,17160990,0 1 2 3 4 5 6 7 8 9
11,20,11085360,0 1 2 3 4 5 6 7 8 9 10
11,21,10581480,0 1 2 3 4 5 6 7 8 9 10
11,22,116396280,0 1 2 3 4 5 6 8 9 10 11
11,23,17160990,0 1 2 3 4 5 6 7 8 9 10
11,24,82372752,0 1 2 3 4 5 6 7 8 9 10
11,25,343219800,0 1 2 3 4 5 6 7 9 10 11
11,26,212469400,0 1 2 3 4 5 7 8 9 10 12
11,27,84362850,0 1 2 3 4 5 6 7 8 9 10
12,22,232792560,0 1 2 3 4 5 6 7 8 9 10 11
12,23,223092870,0 1 2 3 4 5 6 7 8 9 10 11
12,24,82372752,0 1 2 3 4 5 6 7 8 9 10 11
12,25,343219800,0 1 2 3 4 5 6 7 9 10 11 12
12,26,424938800,0 1 2 3 4 5 7 8 9 10 11 12
12,27,1434168450,0 1 2 3 4 5 6 7 8 9 10 11
12,28,2362159800,0 1 2 3 4 5 6 7 8 9 10 11
12,29,2283421140,0 1 2 3 4 5 6 7 8 9 10 11
12,30,3605401800,0 1 2 3 4 5 6 7 8 9 10 11
13,24,1070845776,0 1 2 3 4 5 6 7 8 9 10 11 12
13,25,1029659400,0 1 2 3 4 5 6 7 8 9 10 11 12
13,26,1487285800,0 1 2 3 4 5 6 7 8 9 10 12 13
13,27,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12
13,28,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12
13,29,2283421140,0 1 2 3 4 5 6 7 8 9 10 11 12
13,30,34251317100,0 1 2 3 4 5 6 8 9 10 11 12 13
13,31,13970931975,0 1 2 3 4 5 6 7 8 9 10 11 12
13,32,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12
13,33,31933558800,0 1 2 3 4 5 7 8 9 10 11 12 14
13,34,24127577760,0 1 2 3 4 5 6 7 9 10 12 13 15
13,35,9178969800,0 1 2 3 4 5 6 7 8 9 10 11 12
14,26,2974571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,27,2868336900,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,28,40156716600,0 1 2 3 4 5 6 7 8 9 10 11 12 14
14,29,38818159380,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,30,68502634200,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,31,24131609775,0 1 2 3 4 5 6 7 8 9 11 12 13 14
14,32,13547570400,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,33,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13
14,34,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14
14,35,16239715800,0 1 2 3 4 5 6 7 8 9 13 14 15 16
14,36,330442912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13
15,28,80313433200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,29,77636318760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,30,1164544781400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,31,265447707525,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,32,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,33,223534911600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,34,72382733280,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15
15,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,36,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16
15,37,2163130144560,0 1 2 3 4 5 6 7 8 9 10 11 15 16 17
15,38,1191289065120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15
15,39,1161506838492,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
15,40,15486757846560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15
15,41,4123097868240,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16
15,42,57723370155360,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15
16,30,2329089562800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,31,4512611027925,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,32,257403837600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,33,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,34,217148199840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,36,584629768800,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17
16,37,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16
16,38,5956445325600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,39,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
16,40,33185909671200,0 1 2 3 4 5 7 8 9 10 11 12 14 15 16 17
16,41,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17
16,42,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16
16,43,206842076390040,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16
17,32,4375865239200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,33,4247163320400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,34,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,35,211116305400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,37,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17
17,38,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17
17,39,5807534192460,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,40,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16
17,41,20615489341200,0 1 2 3 4 5 6 7 8 11 12 13 14 15 16 17 18
17,42,173170110466080,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17
18,34,4125815796960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,35,4011209802600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,36,7600186994400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,37,10815650722800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18
18,38,27399648497760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18
18,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,40,232301367698400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,41,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,42,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18
18,43,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18
18,44,606736757410784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,45,6022754577239400,0 1 2 3 4 5 6 7 8 9 10 11 17 18 19 20 21 22
18,46,21654225652419360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
18,47,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17
19,36,144403552893600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,37,140603459396400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,40,1780977152354400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 18 19 20
19,41,226770382753200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,42,865850552330400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19
19,43,620526229170120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 20
19,44,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,45,10238682781306980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 16 17 18 19 20
19,46,138523355276506200,0 1 2 3 4 5 6 7 8 9 10 11 12 17 18 19 20 21 22
19,47,21203095951327290,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,48,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,49,22981420127890224,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,50,1733138772842400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19
19,51,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18
19,52,191511834399085200,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20
19,53,89036203711855400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 19 20 21
19,54,24976389612676320,0 1 2 3 4 5 7 8 9 10 11 12 14 15 16 19 21 22 23
20,38,136998242488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,39,133573286426580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,40,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,41,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,42,9524356075634400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,43,1861578687510360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20
20,44,1820210272232352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,45,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,46,156993135980040360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 21
20,47,108509961633263190,0 1 2 3 4 5 6 7 8 9 10 11 12 13 17 18 19 20 21 22
20,48,145392657951958560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,49,41907295527329232,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20
20,50,22530804046951200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,51,11048759676870300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19
20,52,383023668798170400,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15 16 18 19 20 21
20,53,153789806411386600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20
21,40,5342931457063200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,41,5215718803323600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,42,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,43,9307893437551800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,44,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,45,40954731125227920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,46,470979407940121080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21
21,47,542549808166315950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 17 18 19 20 21 22 23
21,48,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22
21,49,280456516221357168,0 1 2 3 4 5 6 7 8 9 10 13 14 15 17 18 19 20 21 22 23
21,50,53727301958114400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21
21,51,22097519353740600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,52,574535503197255600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,53,307579612822773200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22
21,54,87417363644367120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22
21,55,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21
21,56,801325833406698600,0 1 2 3 4 5 6 7 8 10 12 14 16 17 18 19 20 21 22 23 24
21,57,1234474932545454600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,58,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20
21,60,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22
22,42,219060189739591200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,43,214081549063691400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,44,9101051361161760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,45,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,46,1883917631760484320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,47,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,48,744068308342376160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23
22,49,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22
22,50,698454925455487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,51,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,52,1149071006394511200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,53,1691687870525252600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,54,174834727288734240,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23
22,55,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22
22,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,57,22837786252090910100,0 1 2 3 4 5 6 7 8 9 12 13 16 17 18 19 20 21 22 23 24 25
22,58,71599546087636366800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21
22,60,2112186609585272820600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23
23,44,209324181306720480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,45,204773655626139600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,46,4709794079401210800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23
23,47,1844669347765474230,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,48,3720341541711880800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24
23,49,1215311570292547728,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 24
23,50,1558091756785317600,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23
23,51,685023099965958600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,52,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,53,3383375741050505200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,54,1660929909242975280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,55,85856339293574850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23
23,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,58,529836641048509114320,0 1 2 3 4 5 6 7 8 10 11 12 13 15 16 17 18 20 21 22 23 25 26
23,59,70406220319509094020,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,61,18406197597814520293800,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24
23,62,31699562529569451617100,0 1 2 3 4 5 6 8 9 10 11 12 13 14 16 17 18 19 20 21 22 24 25
23,63,12177270971724850316325,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22
23,64,1943031865600851762240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 23 24 25 26 27
24,46,9419588158802421600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,47,9223346738827371150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,48,12649161241820394720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,49,3645934710877643184,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24
24,50,4674275270355952800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24
24,51,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,52,35621201198229847200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,53,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,54,3321859818485950560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,55,171712678587149700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24
24,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,58,1059673282097018228640,0 1 2 3 4 5 6 7 8 10 11 12 13 15 16 17 18 20 21 22 23 25 26 27
24,59,1302515075910918239370,0 1 2 3 4 5 6 7 8 9 10 11 16 17 18 19 20 21 22 23 24 25 26 27
24,60,4224373219170545641200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,61,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
24,62,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24
24,63,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24
24,64,11989928341390621849920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23
25,48,63245806209101973600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,49,61980890084919934128,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,50,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,51,19865669899012799400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,52,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,53,104884647972565661200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,54,51488827186532233680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25
25,55,3262540893155844300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,56,1602651666813397200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,58,1324591602621272785800,0 1 2 3 4 5 6 7 8 9 10 12 13 14 16 17 18 19 20 21 22 23 24 25 26
25,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,60,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26
25,61,128843383184701642056600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,62,63399125059138903234200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25
25,63,38405239218516835613025,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26
25,64,28916885999824440932160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 17 18 19 20 21 22 23 24 25 26 27
25,65,11808262760460460912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,66,45843843658258260014400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25
25,67,17857776308740136168400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24
25,68,2514138279491364926400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25
26,50,60765578514627386400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,51,59597009697038398200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,52,1033014834748665568800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,53,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,54,102977654373064467360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,55,5323093036201640700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26
26,56,3205303333626794400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,57,45675572504181820200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,60,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27
26,61,681029311119137250870600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24 25 26 28
26,62,126798250118277806468400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
26,63,284198770217024583536385,0 1 2 3 4 5 6 7 8 9 10 11 13 15 16 17 18 20 21 22 23 26 27 28 29 30
26,64,44689732908819590531520,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27
26,65,21049511877342560757600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28
26,66,81721634347329941764800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 23 24 25 26 27 28
26,67,33386277446775037184400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26
26,68,17598967956439554484800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25
27,52,3099044504245996706400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,53,3041654791204404174800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,54,1493175988409434776720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27
27,55,101138767687831173300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,56,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,57,91351145008363640400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,58,2649183205242545571600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,60,78150904554655094362200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 16 17 18 19 20 21 22 23 24 25 26 27 28
27,61,681029311119137250870600,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24 25 26 28 29
27,62,360887327259713756871600,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17 18 19 20 21 22 23 26 27 28 29 30
27,63,284198770217024583536385,0 1 2 3 4 5 6 7 8 9 10 11 13 15 16 17 18 20 21 22 23 26 27 28 29 30 31
27,64,71892179027231515202880,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31
27,65,28478751363463464554400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28
27,66,81721634347329941764800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 23 24 25 26 27 28 29
27,67,767884381275825855241200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,68,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,69,17347554128490417992160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,70,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26
27,72,4537754948347230390580800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 19 20 21 22 23 24 25 26 27 28 29
27,73,33125611122934781851239840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 25 26 27 28 29
27,74,3477014500847055116300352,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27
28,54,2986351976818869553440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,55,2933024262947104025700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,56,99364403342430626400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,57,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,58,5298366410485091143200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,59,2605030151821836478740,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,61,1362058622238274501741200,0 1 2 3 4 5 6 7 8 9 10 11 12 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30
28,62,721774654519427513743200,0 1 2 3 4 5 6 7 8 9 10 13 14 15 16 17 18 19 20 21 22 23 26 27 28 29 30 31
28,63,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29
28,64,491587061997015495846720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,66,1389267783904609010001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29
28,67,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28
28,68,756755622126900842846400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,69,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,70,1214328788994329259451200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27
28,72,17243468803719475484207040,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29
28,73,33125611122934781851239840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 25 26 27 28 29 30
29,56,2881567696930488165600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,57,2831885495259272852400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,58,82124679362518912719600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29
29,59,5210060303643672957480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,60,156301809109310188724400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,62,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,63,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30
29,64,790813969299546667231680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32
29,65,484138773178878897424800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,66,1879597589988588660590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29
29,67,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29
29,68,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30
29,69,745944827525087973662880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,70,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,71,1197463111369408019736600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,73,165628055614673909256199200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30
29,74,23345668791401655780873792,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 28 29 30 31
29,75,39793753621707367808307600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 28 29 30 31
29,76,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,77,9074625757705226265069600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28
29,78,353910404550503824337714400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29
29,79,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29
30,58,164249358725037825439200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,59,161511869412953861681880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,60,312603618218620377448800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,61,4767205177833960756094200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,62,2345767627188139419665400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,63,1420993851085122917681925,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31
30,64,1653520117626324849666240,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31
30,65,778831939461674748031200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32
30,66,3023700470851207845297600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 23 24 25 26 27 28 29 30 31 32
30,67,1368837375317776524560400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30
30,68,4432425786743276365243200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 21 22 23 24 25 26 28 29 30 31
30,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,70,52216137926756158156401600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,71,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,72,86217344018597377421035200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,73,629386611335760855173556960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30
30,74,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30
30,75,278556275351951574658153200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31
30,76,64347346281909786243220800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,77,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,78,707820809101007648675428800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,79,232991016329081684355661980,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30
30,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,81,20246115901699511881940282400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 29 30 31 32 33 34
30,82,129771600038386628720361163200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
30,83,7542747061054685002654045200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30
30,84,4369591400886852001537515840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31
30,85,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30
30,86,483965350613377092897564254400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31
30,87,169778167352273415653581008600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 31 32 33 34
30,88,4027433395973929373069295577920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 15 16 17 18 23 25 26 27 28 29 30 31 32 33 34 35
31,60,9690712164777231700912800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,61,9534410355667921512188400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,62,4691535254376278839330800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,66,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32
31,67,31483259632308860064889200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,70,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32
31,71,51490913788884544848673800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,72,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,73,3146933056678804275867784800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,74,163419681539811590466116544,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31
31,75,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31
31,76,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32
31,77,63522380303936583855487200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,78,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,79,698973048987245053066985940,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,82,237168786277051424902729022400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 29 30 31 32 33 35
31,83,96495143436251315033953474800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 29 30 31 32 34 35
31,84,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,85,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31
31,86,483965350613377092897564254400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33
31,87,228831442953064168924391794200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32 33 34
31,88,14940478727000060577515128756800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 31 32 33 34
31,89,642368409035268305023597323360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35
31,90,158827353882346558934405931600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35
31,91,124493460767463084955253996400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,92,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30
31,93,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31
31,94,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32
32,62,9383070508752557678661600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,63,18472920064106597929865025,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,66,51402908004470533370059200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33
32,67,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32
32,68,31026980507202934556702400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,70,713620551665667494804155200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33
32,71,422225493068853267759125160,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34
32,72,3707345792799687229104513600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,73,27063624287437716772462949280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32
32,74,3104973949256420218856214336,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,75,437731289838781045891383600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32
32,76,232640405788443073340875200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33
32,77,995183958095006480402632800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34
32,78,4954745663707053540728001600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,79,1630937114303571790489633860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32
32,80,2071031256258503860939217600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,82,1660181503939359974319103156800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 29 30 31 32 33 34 35
32,83,96495143436251315033953474800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 29 30 31 32 34 35 36
32,84,126718150625718708044587959360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,85,185707634537691210065344423200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32
32,86,2661809428373574010936603399200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33
32,87,2738595655986671182933850182200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 31 32 33 34 35 36 37 38 39 40
32,88,14940478727000060577515128756800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 31 32 33 34 35
32,89,642368409035268305023597323360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36
32,90,158827353882346558934405931600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36
32,91,244971003445653167170015928400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32
32,92,123154821404372084041756641600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31
32,93,301405220805436942523246517600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32
32,94,708302268892776814929629316360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33
33,64,18188721293889573346328640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,65,17913134607618519204717600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,67,50646982886757731408734800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33
33,68,229599655753301715719597760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 20 21 22 23 25 26 27 28 29 30 31 32 33 34
33,69,30583737928528606920178080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,72,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34
33,73,58400452409734020403735837920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35
33,74,7027046306211898390043011392,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
33,75,3064119028871467321239685200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,78,58218261548557879103554018800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35
33,79,4892811342910715371468901580,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,80,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,81,83876765878469406368038312800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,83,399765594235898305140664395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34
33,84,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34
33,85,5385521401593045091894988272800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,88,20137166979869646865346477889600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32 33 34 35
33,89,1531801590776409035056270540320,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 23 24 26 27 28 29 30 31 32 33 34 35 36
33,90,158827353882346558934405931600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37
33,91,3613322300823384215757734943900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36
33,92,4665623181414054004908233190720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 20 21 22 25 26 27 28 29 30 31 32 33 34 35 38 39
33,93,5726699195303301907941683834400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32
33,94,1416604537785553629859258632720,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33
34,66,1182266884102822267511361600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,67,1164880606395427822400900400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,68,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,69,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,70,2140861654997002484412465600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,72,30400235500957435278657011520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35
34,73,292002262048670102018679189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
34,74,133513879818026069410817216448,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,75,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,76,3024325275249759953431377600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,78,77624348731410505471405358400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35
34,79,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34
34,80,14497218793809527026574523200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,81,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,83,1640417438416272355577209071600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 29 30 31 32 33 34 35 36
34,84,231588344247003156081488339520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35
34,85,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34
34,86,5323618856747148021873206798400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,88,240996417726827064098178816033600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 31 32 33 34 35 36 37 38 39 40
34,89,2618886590682247705096204472160,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 23 24 26 27 31 32 33 34 35 36 37 39 40 42
34,90,635309415529386235737623726400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36
34,91,3613322300823384215757734943900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36 37
34,92,7512444105666697126547155137600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,93,18385718469131653493918037573600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
34,94,5666418151142214519437034530880,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,95,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,96,269154862179255189673259140216800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34
34,97,339065215992048745432547228584800,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36
34,98,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34
34,99,215007236964369733868403477890832,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 34 35 36 37
34,100,2727703752533048862509596361301600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,101,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33
34,102,21192159923525995008728402499343200,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35
34,103,90949686338465728579126060726347900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35
35,68,1147998278766508578597988800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,69,1131598303355558456046588960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,70,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,71,2111127465344266338795625800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,73,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35
35,74,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
35,75,131757118241473094813306463600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,76,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,77,2985551874285019441207898400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,79,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35
35,80,97338469044149681464143227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 35 36 37
35,81,587137361149285844576268189600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,82,6877894802034491322179141649600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35
35,83,2798359159651288135984650769200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36
35,84,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36
35,85,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35
35,86,25650163582508985923570905483200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36 37
35,87,5263123187920475885261011266600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,88,240996417726827064098178816033600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 31 32 33 34 35 36 37 38 39 40 41
35,89,18332206134775733935673431305120,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 23 24 26 27 31 32 33 34 35 36 37 39 40 41 42
35,90,635309415529386235737623726400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37
35,91,3613322300823384215757734943900,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36 37 38
35,92,23328115907070270024541165953600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 38
35,93,54237869483938377807058210842120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 32 33 34 35 36 38 39 40
35,94,86412876804918771421414776595920,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35
35,95,5607392962067816451526232087850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,96,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
35,97,745943475182507239951603902886560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 25 26 27 28 29 30 31 32 33 34 35 36
35,98,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36
35,99,215007236964369733868403477890832,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 34 35 36 37 38
35,100,7166907898812324462280115929694400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 21 22 24 25 27 28 29 30 31 32 34 35 36 37 38 39
35,101,2700961558880764069739894436190800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34
36,70,79211881234889091923261227200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,71,78111716217737854535438154600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,72,152001177504787176393285057600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,73,1109608595784946387670980920480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36
36,74,288108898554687833991763467072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
36,75,771720263985770983906509286800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 28 29 30 31 32 33 35 36 37
36,76,130045986835739677997549236800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,77,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,78,232873046194231516414216075200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,79,76654044372267874153012791420,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36
36,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,81,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37
36,82,48145263614241439255253991547200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,83,4535271741503811806595813315600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 29 30 31 32 34 35 36 37 38 39 40
36,84,1621118409729022092570418376640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37
36,85,9842504630497634133463254429600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36
36,86,141075899703799422579639980157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37
36,87,62987700087693437207478554190600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 31 32 33 34 35 36 37 38 39 40
36,88,463154840537001877902968991460800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,89,34045525678869220166250658138080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40
36,90,8417849755764367623523514374800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37 38 39 40
36,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36
36,92,23328115907070270024541165953600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 38 39
36,93,216951477935753511228232843368480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 38 39
36,94,345651507219675085685659106383680,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,95,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,96,538309724358510379346518280433600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,97,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,98,369204346302453078359884760014560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37
36,99,1827561514197142737881429562072072,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,100,10750361848218486693420173894541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 38
36,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,102,275498079005837935113469232491461600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,103,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,105,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37
36,106,21182310046378440673020120284097026400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,107,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,108,31048043492636892493330861238333997600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,109,831507798697155106086747880830075120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35
36,110,15244309642781176944923711148551377200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37
37,72,5624043567677125526551547131200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,73,5548042978924731938354904602400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,75,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,76,1777295153421775599299839569600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38
37,77,128378730594255835971939631200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,78,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,79,229962133116803622459038374260,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,81,3942207996288062099297800701600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 35 36 37 38
37,82,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37
37,83,47572105714071898311739063076400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,84,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,85,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37
37,86,179551145077562901464996338382400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36 37 38 39
37,87,84896465335586806670949355648200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
37,88,1067269849933091283863363328148800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
37,89,34045525678869220166250658138080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40 42
37,90,8417849755764367623523514374800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 28 32 33 34 35 36 37 38 39 40 41
37,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37
37,92,110808550558583782616570538279600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 32 33 34 35 36 37 38 39
37,93,216951477935753511228232843368480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40
37,94,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38
37,95,342050970686136803543100157358850,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,96,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,97,3729717375912536199758019514432800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,98,738408692604906156719769520029120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37
37,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,100,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38
37,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,102,1419874714876241665584802967455994400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 40
37,103,272849059015397185737378182179043700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,105,4729383689600217886114555157770090800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38
37,106,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38
37,107,20986177545949010666788452503688720600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
37,108,395385772536454579343817822600209114400,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 37 38 39 40 41
37,109,30765788551794738925209671590712779440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36
38,74,5474069072539068845843505874368,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,75,5402041847900396887345565007600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,76,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,77,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,78,10013540986351955205811291233600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,79,3296123908007518588579550031060,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36 37 38
38,80,681369283309047770249002590400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,82,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38
38,83,77099619605564800712128826365200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 29 30 31 32 33 34 35 36 37 38 39 40
38,84,47012433882141640684542132922560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,85,68897532413483438934242781007200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38
38,86,282151799407598845159279960315200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,88,5542917607717022474258112768772800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 31 32 33 34 35 36 37 38 39 40 41
38,89,238318679752084541163754606966560,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40 41 42
38,90,33671399023057470494094057499200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40
38,91,14453289203293536863030939775600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38
38,92,221617101117167565233141076559200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 30 32 33 34 35 36 37 38 39
38,93,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39
38,94,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 40
38,95,4036201454096414281808581856834430,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
38,96,32836893185869133140137615106449600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,97,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,98,3692043463024530783598847600145600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,100,21500723696436973386840347789083200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39
38,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,102,1419874714876241665584802967455994400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 40 41
38,103,6093628984677203814801446068665309300,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39
38,104,270250496548583879206546009015433760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,106,167104890365874365309380948907876541600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 36 37 38 39
38,107,40270773128712966414648111561132409800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 37 38 39 40
38,108,2266507174962493152013152870398381824800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,109,60700069304892322744332595300595483760,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38
38,110,30488619285562353889847422297102754400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,111,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37
38,112,147140727856409620946654951086017640800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,76,5331885460265326797899518708800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,77,5263527954364489274849524879200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,78,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,79,9888371724022555765738650093180,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,80,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,81,27595455974016434695084604911200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,82,323261055695621092142419657531200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 35 36 37 38 39
39,83,131522880503610542391278586152400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40
39,84,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40
39,85,1998028439991019729093040649208800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,86,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,87,278945528959785221918833597129800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,88,7470888949531638987043543297041600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
39,89,783047090613992063823765137175840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 31 32 33 34 35 36 37 38 39 40 42
39,90,33671399023057470494094057499200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41
39,91,191506081943639363435159952026700,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 32 33 34 35 36 37 38 39 40 41 42
39,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,93,1084757389678767556141164216842400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40
39,94,2549179865745103756931735909579640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 40 41
39,95,4036201454096414281808581856834430,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
39,96,387475339593255771053623858256105280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
39,97,227512759930664708185239190380400800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,98,45042930248899275559905940721776320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
39,99,3655123028394285475762859124144144,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,100,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,101,180964424445011192672572927224783600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 40
39,102,2839749429752483331169605934911988800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 39 40 41
39,103,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40
39,104,6035594422918373302279527534678020640,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34 35 36 37 38 39 40 42
39,105,14188151068800653658343665473310272400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,106,302595342013880607452122258833181845600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 37 38 39 40 41 42 45
39,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,108,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40
39,109,2245902564281015941540306026122032899120,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,110,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,111,30216399470512690015830927455164336950,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,112,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38
39,113,115674153568907623968649793669860813200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40
39,114,38222763787986867050510366603954007840,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 36 37 38 39 40 41
39,115,84531112223432494438628695374129055800,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 36 37 39 40 41 42
40,78,410555180440430163438262940577600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,79,405423240684924786395284653820380,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,80,29298879182289054120707111387200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,81,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,82,2262827389869347644996937602718400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,84,76192565257264038350809663702080,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 29 30 31 32 33 34 35 36 37 38 39 40 41
40,85,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40
40,86,1975062595853191916114959722206400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,87,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,88,24547206548461099528857356547422400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,89,1055411296044945825153770402280480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 42
40,90,235699793161402293458658402494400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41 42
40,91,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40
40,92,443234202234335130466282153118400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,93,11498428330594936095096340698529440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 20 21 22 23 25 26 27 28 29 30 31 32 33 34 35 36 38 39 40 41 42 43
40,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40
40,95,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,96,387475339593255771053623858256105280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
40,97,894883522393947852195274148829576480,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 18 19 20 21 22 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43
40,98,225214651244496377799529703608881600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,99,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,100,365512302839428547576285912414414400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,101,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40
40,103,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41
40,104,12071188845836746604559055069356041280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
40,105,51384114681602367303190572254691256800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 37 38 39 40 41 42 43 44
40,106,605190684027761214904244517666363691200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 37 38 39 40 41 42 43 45
40,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,108,4349243497901000372781996048602300258400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 37 38 39 40 41
40,109,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40
40,110,2225669207846051833958861827688501071200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,111,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,112,3384236740697421281773063874978405738400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39
40,113,145850019717318308482210609409824503600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
40,114,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40
40,115,253593336670297483315886086122387167400,0 1 2 3 4 5 6 7 8 9 10 11 13 14 15 16 17 18 19 20 21 22 23 24 26 27 28 29 30 31 32 33 34 35 36 37 39 40 41 42
40,116,192266843488591555978057424772528832800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 34 35 36 37 38 39 40 41 42 43
40,117,4663643313400104937077514852104388395600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 41 42 43 44
40,118,1541484344485188746709094544953271234400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 42 43 45
41,80,1201254046473851218948991566875200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,81,1186604606882706691888638011181600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,82,97301577764381948734868316916891200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,83,2235888968561379220651735964590800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,84,2209584392460657112173480247360320,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,85,3238184023433721629909410707338400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41
41,86,46413971002550010028701553471850400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42
41,87,1952618702718496553431835179908600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,88,171830445839227696702001495831956800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,89,7387879072314620776076392815963360,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,90,235699793161402293458658402494400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41 42 43
41,91,766024327774557453740639808106800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 31 32 33 34 35 36 37 38 39 40 41
41,92,5872853179604940478678238528818800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 32 33 34 35 36 37 38 39 40 41 42 43
41,93,14373035413243670118870425873161800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 26 27 28 29 32 33 34 35 36 38 39 40 41 42 43 44
41,94,5098359731490207513863471819159280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41
41,95,20181007270482071409042909284172150,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,96,387475339593255771053623858256105280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43
41,97,1220295712355383434811737475676695200,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 35 36 37 38 39 40 41 42 44
41,98,1328766442342528629017225251292401440,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 25 26 27 28 29 30 31 32 33 34 36 37 38 40 41 42 44
41,99,222962504732051414021534406572792784,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,100,22296250473205141402153440657279278400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,101,361928848890022385345145854449567200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,102,18458371293391141652602438576927927200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 40 41
41,103,12187257969354407629602892137330618600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 24 25 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42
41,104,12071188845836746604559055069356041280,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 42 43
41,105,316868707203214598369675195570596083600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 27 28 29 30 31 32 33 34 35 36 37 38 39 40 41 44
41,106,1815572052083283644712733552999091073600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 37 38 39 40 41 42 43 44 45
41,107,1490018605762379757341980127761899162600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,108,52981693519884913632071588228428021329600,0 1 2 3 4 5 6 7 8 9 11 12 13 14 15 16 17 18 19 20 22 23 24 25 26 27 28 29 30 31 33 34 37 38 39 40 41 42 44 45 46
41,109,4309704920647354914847614266342279346960,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 37 38 39 40 41
41,110,39505628439267420052769797441470894013800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 16 17 18 19 20 21 22 24 25 26 27 28 29 30 32 33 34 35 36 37 38 39 40 41 42 43
41,111,2205797161347426371155657704226996597350,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,112,31833936528193710532540453836684350167200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24 25 29 30 31 32 33 34 35 36 38 39 40 41 42 43 44 45
41,113,3354550453498321095090844016425963582800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,114,114668291363960601151531099811862023520,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 29 30 31 32 33 34 35 36 37 38 39 40 41
41,115,1098904458904622427702173039863677725400,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 36 37 38 39 40 41
41,116,3268536339306056451626976221132990157600,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,117,11247610344082606024716359349192936718800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 34 35 36 37 38 39 40 41 42
41,118,4624453033455566240127283634859813703200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 41 42 43 44
41,119,2380032315425074650377744393932598212860,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 40
41,120,1613812055663379421041486077854304488800,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 31 32 33 34 35 36 37 38 41 42 43 44 45
41,121,12770905107158937148368384552809063581200,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39 42


==> Pascal_LCM_reproducibility/primary/summary.csv <==
n,a(n),optimal_row,support,cutoff,delta,best_prefix,prefix_row,best_defect_le_1,defect1_row,best_defect_le_2,defect2_row
1,1,0,0,0,0,1,0,1,0,1,0
2,2,2,0 1,2,0,2,2,2,2,2,2
3,10,5,0 1 2,5,0,10,5,10,5,10,5
4,56,8,0 1 2 3,8,0,56,8,56,8,56,8
5,252,9,0 1 2 3 4,10,0,252,9,252,9,252,9
6,2310,11,0 1 2 3 4 5,14,0,2310,11,2310,11,2310,11
7,12012,14,0 1 2 3 4 5 6,16,0,12012,14,12012,14,12012,14
8,24024,14,0 1 2 3 4 5 6 7,17,0,24024,14,24024,14,24024,14
9,680680,17,0 1 2 3 4 5 6 7 8,23,0,680680,17,680680,17,680680,17
10,1007760,20,0 1 2 3 4 5 6 7 8 9,23,0,1007760,20,1007760,20,1007760,20
11,10581480,21,0 1 2 3 4 5 6 7 8 9 10,27,0,10581480,21,10581480,21,10581480,21
12,82372752,24,0 1 2 3 4 5 6 7 8 9 10 11,30,0,82372752,24,82372752,24,82372752,24
13,1029659400,25,0 1 2 3 4 5 6 7 8 9 10 11 12,35,0,1029659400,25,1029659400,25,1029659400,25
14,2868336900,27,0 1 2 3 4 5 6 7 8 9 10 11 12 13,36,0,2868336900,27,2868336900,27,2868336900,27
15,72382733280,34,0 1 2 3 4 5 6 7 9 10 11 12 13 14 15,42,1,77636318760,29,72382733280,34,72382733280,34
16,211116305400,35,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15,43,0,211116305400,35,211116305400,35,211116305400,35
17,211116305400,35,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16,42,0,211116305400,35,211116305400,35,211116305400,35
18,4011209802600,35,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17,47,0,4011209802600,35,4011209802600,35,4011209802600,35
19,133573286426580,39,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18,54,0,133573286426580,39,133573286426580,39,133573286426580,39
20,133573286426580,39,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19,53,0,133573286426580,39,133573286426580,39,133573286426580,39
21,5215718803323600,41,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20,60,0,5215718803323600,41,5215718803323600,41,5215718803323600,41
22,9101051361161760,44,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21,60,0,9101051361161760,44,9101051361161760,44,9101051361161760,44
23,85856339293574850,55,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23,64,1,204773655626139600,45,85856339293574850,55,85856339293574850,55
24,171712678587149700,55,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 19 20 21 22 23 24,64,1,1602651666813397200,56,171712678587149700,55,171712678587149700,55
25,1602651666813397200,56,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24,68,0,1602651666813397200,56,1602651666813397200,56,1602651666813397200,56
26,3205303333626794400,56,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25,68,0,3205303333626794400,56,3205303333626794400,56,3205303333626794400,56
27,91351145008363640400,57,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26,74,0,91351145008363640400,57,91351145008363640400,57,91351145008363640400,57
28,99364403342430626400,56,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27,73,0,99364403342430626400,56,99364403342430626400,56,99364403342430626400,56
29,2831885495259272852400,57,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28,79,0,2831885495259272852400,57,2831885495259272852400,57,2831885495259272852400,57
30,161511869412953861681880,59,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29,88,0,161511869412953861681880,59,161511869412953861681880,59,161511869412953861681880,59
31,4691535254376278839330800,62,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30,94,0,4691535254376278839330800,62,4691535254376278839330800,62,4691535254376278839330800,62
32,9383070508752557678661600,62,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31,94,0,9383070508752557678661600,62,9383070508752557678661600,62,9383070508752557678661600,62
33,17913134607618519204717600,65,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32,94,0,17913134607618519204717600,65,17913134607618519204717600,65,17913134607618519204717600,65
34,1131598303355558456046588960,69,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33,103,0,1131598303355558456046588960,69,1131598303355558456046588960,69,1131598303355558456046588960,69
35,1131598303355558456046588960,69,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34,101,0,1131598303355558456046588960,69,1131598303355558456046588960,69,1131598303355558456046588960,69
36,76654044372267874153012791420,79,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 27 28 29 30 31 32 33 34 35 36,110,1,78111716217737854535438154600,71,76654044372267874153012791420,79,76654044372267874153012791420,79
37,128378730594255835971939631200,77,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36,109,0,128378730594255835971939631200,77,128378730594255835971939631200,77,128378730594255835971939631200,77
38,681369283309047770249002590400,80,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37,112,0,681369283309047770249002590400,80,681369283309047770249002590400,80,681369283309047770249002590400,80
39,5263527954364489274849524879200,77,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38,115,0,5263527954364489274849524879200,77,5263527954364489274849524879200,77,5263527954364489274849524879200,77
40,29298879182289054120707111387200,80,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29 30 31 32 33 34 35 36 37 38 39,118,0,29298879182289054120707111387200,80,29298879182289054120707111387200,80,29298879182289054120707111387200,80
41,235699793161402293458658402494400,90,0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 23 24 25 26 27 28 31 32 33 34 35 36 37 38 39 40 41 42 43,121,3,1186604606882706691888638011181600,81,766024327774557453740639808106800,91,766024327774557453740639808106800,91

